Stay Connected, Leave no Trace: Enhancing Security and Privacy in WiFi via Obfuscating Radiometric Fingerprints

The intrinsic hardware imperfection of WiFi chipsets manifests itself in the transmitted signal, leading to a unique radiometric fingerprint. This fingerprint can be used as an additional means of authentication to enhance security. In fact, recent works propose practical fingerprinting solutions that can be readily implemented in commercial-off-the-shelf devices. In this paper, we prove analytically and experimentally that these solutions are highly vulnerable to impersonation attacks. We also demonstrate that such a unique device-based signature can be abused to violate privacy by tracking the user device, and, as of today, users do not have any means to prevent such privacy attacks other than turning off the device. We propose RF-Veil, a radiometric fingerprinting solution that not only is robust against impersonation attacks but also protects user privacy by obfuscating the radiometric fingerprint of the transmitter for non-legitimate receivers. Specifically, we introduce a randomized pattern of phase errors to the transmitted signal such that only the intended receiver can extract the original fingerprint of the transmitter. In a series of experiments and analyses, we expose the vulnerability of adopting naive randomization to statistical attacks and introduce countermeasures. Finally, we show the efficacy of RF-Veil experimentally in protecting user privacy and enhancing security. More importantly, our proposed solution allows communicating with other devices, which do not employ RF-Veil.

==> figs_data/Fig-Algorithm-fingerprint.txt <==
1	-17.023220515704857
2	-20.57331772344213
3	-23.099018984135185
4	-25.176865224342123
5	-26.669289114900927
6	-27.92702032423738
7	-28.314723221826828
8	-28.559401776716005
9	-28.74251981522185
10	-28.37896855078179
11	-27.904616373511058
12	-27.48988380997117
13	-26.08419251732557
14	-24.722297217836285
15	-23.273246532800236
16	-21.535699086970542
17	-19.42282380176085
18	-17.704523752388717
19	-16.388676973181223
20	-14.018994840642028
21	-12.378395165885745
22	-9.961139325846439
23	-8.139481250439037
24	-6.335861862124002
25	-5.112805576291058
26	-2.064969583035567
27	2.0649695830355634
28	3.3855247721568817
29	5.762419490129839
30	7.561620765615972
31	8.905841216191604
32	10.587352624745787
33	12.098342516389774
34	13.125858086772919
35	14.458068270163468
36	14.901726356456276
37	15.586056534896594
38	16.406649305223468
39	16.49132459654393
40	16.829840885010046
41	16.530297699834094
42	16.20941861982258
43	15.41265062836639
44	14.00099120576778
45	12.447434612089829
46	10.65958143008731
47	7.58836512308773
48	5.125435801090171
49	0.42190674399474665
50	-4.018405186314216
51	-10.022454844552199
52	-17.02322051570489

==> figs_data/Fig-Algorithm-pattern.txt <==
1   9.103702372463896
2   -4.041663284119265
3   -22.585399083402528
4   5.004405681946742
5   18.377264073796997
6   15.061928189235902
7   -20.711469230083495
8   24.05791811002594
9   24.436902087835062
10  -6.130425027721647
11  23.27875358366349
12  1.9759380188737048
13  -2.412224064814234
14  22.794065073910787
15  -21.67050818680493
16  -7.220153063658826
17  -16.09265343922873
18  13.844613982541933
19  13.667760949791052
20  -11.82230508997202
21  14.271564185398928
22  27.527803817631984
23  0.1137045068195718
24  17.74154970389884
25  9.233979080571492
26  -14.627522507394083
27  -21.948911373154846
28  -17.726947353885492
29  -6.660977386293145
30  12.33477380131465
31  -9.982851666250511
32  10.838849491952569
33  -7.662920104715883
34  26.12252964584157
35  7.002744847207413
36  5.200293555534912
37  -22.38069957909922
38  3.734792072426787
39  23.68945340837858
40  -11.833338290671525
41  18.60083326610337
42  21.757671043333005
43  -9.923592710177372
44  0.2480041172853476
45  -13.647815968997618
46  -11.239162696516866
47  7.78243611042199
48  20.082392175872194
49  5.514959898121144
50  16.195886644325842
51  20.199183733433202
52  -27.328844470934254

==> figs_data/Fig-Algorithm-phase.txt <==
1	54.97815905961811
2	47.854675707933275
3	41.75558830329264
4	36.10435591913814
5	31.038545884631773
6	26.207428531347748
7	22.246339489810733
8	18.428274790973983
9	14.671770608520575
10	11.461935729013058
11	8.362901762336227
12	5.204248181928544
13	3.0365533306265795
14	0.8250624861682911
15	-1.2992729727432313
16	-3.1351116708610967
17	-4.595622529598974
18	-6.4507086241744105
19	-8.708247988914486
20	-9.911952000322861
21	-11.844738469514148
22	-13.00086877342241
23	-14.752596841962575
24	-16.52236359759511
25	-18.872693455709733
26	-19.39824360640181
27	-22.41507672822582
28	-24.66790768305207
29	-25.864399109026674
30	-27.63858397748812
31	-29.86774967086005
32	-31.759624406253437
33	-33.82202065855702
34	-36.367891232121444
35	-38.60906719267847
36	-41.738795250333226
37	-44.62785121584048
38	-47.38064458946116
39	-50.869355442088285
40	-54.10422529756973
41	-57.97715462669324
42	-61.87141985065233
43	-66.24157398605608
44	-71.22661955260227
45	-76.35356229022779
46	-81.71480161617788
47	-88.35940406712503
48	-94.39571953307016
49	-102.67263473411315
50	-110.68633280836967
51	-120.26376861055523
52	-130.83792042565548

==> figs_data/Fig-Algorithm-randomized-csi-receiver.txt <==
1   64.08186143208201
2   43.81301242381401
3   19.170189219890116
4   41.108761601084886
5   49.415809958428774
6   41.26935672058365
7   1.5348702597272388
8   42.486192900999924
9   39.10867269635563
10  5.331510701291412
11  31.64165534599972
12  7.180186200802249
13  0.6243292658123453
14  23.61912756007908
15  -22.969781159548162
16  -10.355264734519922
17  -20.688275968827703
18  7.393905358367523
19  4.959512960876567
20  -21.73425709029488
21  2.4268257158847795
22  14.526935044209578
23  -14.638892335143003
24  1.2191861063037315
25  -9.638714375138242
26  -34.025766113795896
27  -44.36398810138067
28  -42.394855036937564
29  -32.52537649531982
30  -15.303810176173469
31  -39.85060133711056
32  -20.920774914300868
33  -41.4849407632729
34  -10.245361586279873
35  -31.606322345471053
36  -36.53850169479831
37  -67.0085507949397
38  -43.64585251703438
39  -27.179902033709702
40  -65.93756358824126
41  -39.37632136058988
42  -40.11374880731933
43  -76.16516669623346
44  -70.97861543531693
45  -90.0013782592254
46  -92.95396431269475
47  -80.57696795670303
48  -74.31332735719796
49  -97.157674835992
50  -94.49044616404383
51  -100.06458487712203
52  -158.16676489658974

==> figs_data/Fig-Algorithm-randomized-csi-transmitter.txt <==
1   -7.9195181432409605
2   -24.614981007561394
3   -45.68441806753771
4   -20.17245954239538
5   -8.292025041103928
6   -12.865092135001477
7   -49.026192451910326
8   -4.501483666690061
9   -4.305617727386788
10  -34.509393578503435
11  -4.625862789847568
12  -25.513945791097466
13  -28.4964165821398
14  -1.928232143925499
15  -44.94375471960517
16  -28.75585215062937
17  -35.51547724098958
18  -3.8599097698467824
19  -2.7209160233901706
20  -25.841299930614046
21  1.8931690195131825
22  17.566664491785545
23  -8.025776743619465
24  11.40568784177484
25  4.121173504280433
26  -16.69249209042965
27  -19.883941790119284
28  -14.341422581728612
29  -0.8985578961633053
30  19.896394566930624
31  -1.0770104500589068
32  21.426202116698356
33  4.435422411673891
34  39.24838773261449
35  21.46081311737088
36  20.10201991199119
37  -6.794643044202624
38  20.141441377650256
39  40.18077800492251
40  4.996502594338521
41  35.131130965937466
42  37.96708966315558
43  5.489057918189018
44  14.248995323053128
45  -1.2003813569077897
46  -0.5795812664295553
47  15.37080123350972
48  25.207827976962367
49  5.93686664211589
50  12.177481458011627
51  10.176728888881003
52  -44.35206498663914

==> figs_data/Fig-Algorithm-ref-fingerprint.txt <==
1   -16.503400871161446
2   -20.277286447897694
3   -22.95808793897758
4   -25.196524184670494
5   -26.641658926145052
6   -27.615774362571276
7   -28.220657273606065
8   -28.686950151951844
9   -28.482406915756492
10  -28.084523884832603
11  -27.736468133847158
12  -26.72332678221689
13  -25.48209043447594
14  -23.992066155059824
15  -22.929889175354337
16  -21.566573294177232
17  -19.440205989438834
18  -17.971823916963228
19  -15.681375031638733
20  -14.00575603207632
21  -12.119356819109736
22  -9.96339392363066
23  -7.916109757113303
24  -5.6191028065284785
25  -4.18562900126104
26  -2.24363507224054
27  2.2436350722405467
28  3.8963215480241833
29  6.084084608596999
30  7.395946233984474
31  9.136268569980631
32  10.770560533711619
33  12.157510942457591
34  13.292112813362472
35  14.911126696096211
36  15.296489213834741
37  16.1685145926664
38  16.697677237548383
39  16.928589456385748
40  17.45500430942421
41  16.80813985451569
42  16.449121629390405
43  15.38985756020702
44  14.091885482790563
45  12.901964653099828
46  10.350834449148996
47  7.968750219249009
48  5.2803599689508784
49  0.8645333408463641
50  -4.075924311952006
51  -9.503406261700045
52  -16.503400871161446

==> figs_data/Fig11/Fig11-ErrorGaussianMean0Var01BISON_80211a.txt <==
100	3.08091993518923
200	2.2768801480608305
300	2.0529051858009826
400	1.8129613038310468
500	1.7538679945747422
600	1.2831219207127018
700	1.0835666605141459
800	1.0489210187694127
900	0.98947280062791
1000	0.8139953417591029
1100	0.705509055737096
1200	0.705763082398704
1300	0.683682768440697
1400	0.6758378375012661
1500	0.5767520039853125
1600	0.6451628270580478
1700	0.6390195776743326
1800	0.6556916470335638
1900	0.6749034847674801
2000	0.6776868890510492
2100	0.6998220552769646
2200	0.6865146947667855
2300	0.6813155185872476
2400	0.6261155637049037
2500	0.6105969669564894
2600	0.6626425254496979
2700	0.624850148975682
2800	0.6637934492106972
2900	0.6442063600259083
3000	0.6686435319625943
3100	0.6297123805455628
3200	0.6167115361132184
3300	0.6086750234717968
3400	0.5897938222540731
3500	0.532700723181577
3600	0.5253598038900691
3700	0.48212311724894624
3800	0.4220891116755681
3900	0.44887958072669676
4000	0.4714439038867582
4100	0.4200469578624748
4200	0.41338432899796373
4300	0.4095481385582431
4400	0.4445763557427825
4500	0.462750388054289
4600	0.4305116365748916
4700	0.4138999305628915
4800	0.4196827762899886
4900	0.3698461311136684
5000	0.38421972894118295
5100	0.36475182403758316
5200	0.3614458889948296
5300	0.3681468174935105
5400	0.3864128140711074
5500	0.4212135354191773
5600	0.39476035128171816
5700	0.41552224238397883
5800	0.41759250118212066
5900	0.39737029163771354
6000	0.40679950232403433
6100	0.43241543528117177
6200	0.4554629675461612
6300	0.4491715465232176
6400	0.4319373682915569
6500	0.4171042626995956
6600	0.3963337022446325
6700	0.39255514299081545
6800	0.3681365187755574
6900	0.36022951942977244
7000	0.3601987568303003
7100	0.3425207988097086
7200	0.3477283193203605
7300	0.34282023228351477
7400	0.34909442863816764
7500	0.3296669848062735
7600	0.3312908873652063
7700	0.32191052770144074
7800	0.31564669298497705
7900	0.3132158074393345
8000	0.3225613044601659
8100	0.3257150468811574
8200	0.3243181220736347
8300	0.3314944809584901
8400	0.3279967853292192
8500	0.32760085851777637
8600	0.31653969084973715
8700	0.32096688169698245
8800	0.3071053732908667
8900	0.31143271257788285
9000	0.31423149971405456
9100	0.3126648821023182
9200	0.32397615847823147
9300	0.32936888014438637
9400	0.3357788497133214
9500	0.3316976550647937
9600	0.3324963471081475
9700	0.34076302740398745
9800	0.3368585690558348
9900	0.33434946067069404
10000	0.32607868027674414


==> figs_data/Fig11/Fig11-ErrorGaussianMean0Var01BISON_80211ac.txt <==
100	1.6557611171369877
200	1.300196965686434
300	1.300383077720796
400	1.1632445429822136
500	1.2463849643383593
600	1.3039802087223045
700	1.2047949146984218
800	1.064854695789359
900	0.9214460526838266
1000	0.8820452678325752
1100	0.6669264022982517
1200	0.5553434551472893
1300	0.5887212868714027
1400	0.5821494897878186
1500	0.5752083299564941
1600	0.46526181806510714
1700	0.4556302862032809
1800	0.45627400076845426
1900	0.4580194505372326
2000	0.42974498889103074
2100	0.389642194350003
2200	0.3292351817320132
2300	0.3241770286361039
2400	0.3147856705617472
2500	0.30277436963385895
2600	0.29522029378880177
2700	0.2864412205491078
2800	0.28415628839489315
2900	0.2725333878240832
3000	0.2645198996440215
3100	0.2686477952145659
3200	0.296162806401231
3300	0.29742545754138666
3400	0.28764385066973835
3500	0.31306632289031106
3600	0.3032368596833344
3700	0.29914344171299945
3800	0.2912348141157715
3900	0.26176260004982416
4000	0.27130262803794736
4100	0.3295971963815916
4200	0.33536093169798425
4300	0.30980370847281336
4400	0.33811248670029675
4500	0.30370311983618237
4600	0.30227801682358196
4700	0.2675071735587445
4800	0.2837173487305549
4900	0.28572882830490093
5000	0.30142479260874566
5100	0.2962156607045294
5200	0.2955617071060317
5300	0.304590165851046
5400	0.34359065375069886
5500	0.3283241909937687
5600	0.3017619677576029
5700	0.3156287650299241
5800	0.3280175135837382
5900	0.3399895259616344
6000	0.34229868332452906
6100	0.33519314458959215
6200	0.33648985753744753
6300	0.34204669434813445
6400	0.33569534999008965
6500	0.32650250861461316
6600	0.3129645133959862
6700	0.31432932026410043
6800	0.3162219990152018
6900	0.30618358898419024
7000	0.2753788221725557
7100	0.2836624488255382
7200	0.2863655449382492
7300	0.2831931262957994
7400	0.30216731601311864
7500	0.32373149400778806
7600	0.3362117622282384
7700	0.32558464258544717
7800	0.3236375871362967
7900	0.31256262871791307
8000	0.2922003933971169
8100	0.2935487051800507
8200	0.290797977454389
8300	0.28198581384413046
8400	0.2932735113203862
8500	0.30320843351210414
8600	0.3009388677344518
8700	0.3014000100033983
8800	0.3137767671038888
8900	0.30243445661379553
9000	0.30456799286324815
9100	0.28623824719589663
9200	0.2795742976883134
9300	0.283763676454548
9400	0.27320247671158177
9500	0.26905510799630156
9600	0.26286480317010336
9700	0.26512155508302726
9800	0.2673390014441921
9900	0.2657926048773973
10000	0.27030720832004107


==> figs_data/Fig11/Fig11-ErrorGaussianMean0Var04BISON_80211a.txt <==
100	4.732725341046071
200	3.048759343926485
300	2.369066911732114
400	1.9185400770546184
500	1.7161648617344163
600	1.446058938073545
700	1.3276736512466734
800	1.251811801532664
900	1.3005487586493134
1000	1.12947261369791
1100	1.1272599936105827
1200	1.0399106655594468
1300	1.027286661542224
1400	0.9718097509152378
1500	0.9310418795921152
1600	0.8605710115630814
1700	0.8107252866840291
1800	0.8122342999822472
1900	0.7671034603390652
2000	0.7149291332700508
2100	0.7198495667164622
2200	0.6763070448162305
2300	0.6943596652578599
2400	0.7512502745914525
2500	0.7448843760974881
2600	0.7725862112486226
2700	0.8350820730075769
2800	0.7985116793834806
2900	0.8559892234303632
3000	0.8286053197050907
3100	0.8883473910417408
3200	0.8139613698976547
3300	0.8096259772477837
3400	0.7858096063156951
3500	0.8255698909900034
3600	0.8047074642636716
3700	0.8025433373893592
3800	0.904836991074724
3900	0.949263592945073
4000	0.9729457468891738
4100	0.9704158831315227
4200	1.0192507511139086
4300	0.94077654800239
4400	0.9854679615422768
4500	1.0419030217373262
4600	1.103375817703565
4700	1.1176473824777773
4800	1.1044337528863082
4900	1.0760513892879262
5000	1.0601475299315197
5100	1.0127242436650403
5200	0.9963055971020722
5300	1.095784647583372
5400	1.0751003959374898
5500	1.0590095418274077
5600	1.0827395420346164
5700	1.0112978872359264
5800	1.013923193786006
5900	1.0106823907797775
6000	0.9599140751896584
6100	0.9428683853272021
6200	0.9668942809663009
6300	1.0173245693663804
6400	0.9607867668498501
6500	1.0050862870788677
6600	0.9837006440430259
6700	0.9720916109324379
6800	0.9269627477315512
6900	0.9436087738349246
7000	0.9449342100903098
7100	0.8781191279864233
7200	0.8897511935482499
7300	0.9065778306453043
7400	0.865014167812035
7500	0.8672304800140438
7600	0.8380870976299378
7700	0.8765373623761834
7800	0.8772411731636681
7900	0.8381810552544523
8000	0.8516438747040098
8100	0.814023240631002
8200	0.8192400854395885
8300	0.7945881232745508
8400	0.8403860848616773
8500	0.8110044811489701
8600	0.8097646406841648
8700	0.8008713200813845
8800	0.7857860073417556
8900	0.768835682584978
9000	0.7501891632804387
9100	0.7644306855866319
9200	0.7552087860915578
9300	0.7335480020005889
9400	0.7048243827181865
9500	0.7184549021390296
9600	0.7160445747164772
9700	0.6718313509163067
9800	0.6634252611103477
9900	0.6394018885433326
10000	0.651878936332551


==> figs_data/Fig11/Fig11-ErrorGaussianMean0Var04BISON_80211ac.txt <==
100	4.66039764192611
200	2.8037220795167244
300	2.2470788733993867
400	1.95669048318563
500	1.558820962958329
600	1.811295299153377
700	1.6323524104922509
800	1.4382445689220693
900	1.420178192944821
1000	1.2604990384204093
1100	1.1509068166415624
1200	1.0869218106354666
1300	1.0832173831875416
1400	1.005832581426553
1500	1.0130778092597161
1600	0.9696829104804827
1700	0.885188526640416
1800	0.9297474261459691
1900	0.8940309976205825
2000	0.8925780776917202
2100	0.8503793049851147
2200	0.8357473058364457
2300	0.8950934851542627
2400	1.0311815347546087
2500	1.0402926263521906
2600	0.9327703260775024
2700	0.9258417964865517
2800	0.9391552728548974
2900	0.9429659334622259
3000	0.9455520015304232
3100	0.9395133622507076
3200	0.9769142006484018
3300	0.8894397628130548
3400	0.8480715849102368
3500	0.8126330504496978
3600	0.7554702258951167
3700	0.7565754910817121
3800	0.7805175321941462
3900	0.7896528271863944
4000	0.7478697174692428
4100	0.7868629656142261
4200	0.7883921218665862
4300	0.7446124098604373
4400	0.7877435408390241
4500	0.7717233174142707
4600	0.7771732390793106
4700	0.7594396798911874
4800	0.6866856236038289
4900	0.6737488573176122
5000	0.6763574192378314
5100	0.6788169818194377
5200	0.7376567938599408
5300	0.7831007548949103
5400	0.7804681245577925
5500	0.7463861851512094
5600	0.7481947142870952
5700	0.7384417217385179
5800	0.7281829439465994
5900	0.7304859981763628
6000	0.7486330475734492
6100	0.7124838037769052
6200	0.6651457117327128
6300	0.6598214670179204
6400	0.6255456331306279
6500	0.6132576826794037
6600	0.6058873570679709
6700	0.5806019555077172
6800	0.5848541826135546
6900	0.5999853857462086
7000	0.5918124112846217
7100	0.6108749297726633
7200	0.601574005602899
7300	0.5679696226660981
7400	0.5651133772506824
7500	0.5298457426387843
7600	0.49561896247222137
7700	0.4737834092859289
7800	0.47988413813118314
7900	0.48894863889772466
8000	0.45986459361168386
8100	0.4621092984093309
8200	0.46342014038408763
8300	0.47340014413602205
8400	0.478580580107888
8500	0.4754202145542764
8600	0.4914731447327796
8700	0.4800689427511742
8800	0.4622145949896606
8900	0.45616626684935113
9000	0.4672118529870488
9100	0.4746975594599263
9200	0.47373971258686254
9300	0.46326086224173946
9400	0.47985979289961733
9500	0.464820232166403
9600	0.4617750471588096
9700	0.46201589474011934
9800	0.4595874290561852
9900	0.483654032322562
10000	0.4768350519494362


==> figs_data/Fig11/Fig11-ErrorGaussianMean0Var07BISON_80211a.txt <==
100	6.216856103717344
200	4.458820736163894
300	3.636511139123865
400	3.23451458028417
500	2.840439151318847
600	2.4670647554813456
700	2.0151739767428403
800	1.978453354377045
900	1.9523921938190905
1000	1.6364849394801622
1100	1.6246801624635479
1200	1.5343311399190256
1300	1.5848311117829037
1400	1.4006644482810204
1500	1.357199359817038
1600	1.2969260451849822
1700	1.2229845425148371
1800	1.1715326037103608
1900	1.2164306504425468
2000	1.2325094337559437
2100	1.2437358195653516
2200	1.2081902539772147
2300	1.2273916641242837
2400	1.258671615487856
2500	1.1455863494136551
2600	1.053257849910878
2700	1.0283339537690568
2800	0.9614319039547043
2900	0.9297100956733289
3000	0.9197538452408622
3100	0.9007255883556553
3200	0.901197882183638
3300	0.9207388985372803
3400	0.902026029143869
3500	0.8816555856831343
3600	0.9006936087214044
3700	0.8739590230204968
3800	0.8799002292911668
3900	0.8536611315252715
4000	0.8667272904603253
4100	0.8655831572136066
4200	0.8678777116817429
4300	0.8309126185454689
4400	0.852140955706986
4500	0.8526735393625844
4600	0.8620043267601858
4700	0.872576975003881
4800	0.8403349617435226
4900	0.8719663279696876
5000	0.8453143083856248
5100	0.8297026549171846
5200	0.8403132436846193
5300	0.8328282705715252
5400	0.8420757258452767
5500	0.8370334003033976
5600	0.8493353538303411
5700	0.884066225601572
5800	0.8847664562599249
5900	0.8727106411217563
6000	0.8264599256981455
6100	0.8429062691311202
6200	0.810295470357687
6300	0.7912468244006164
6400	0.8007127093805337
6500	0.8105635640388584
6600	0.8039314725697153
6700	0.7738032251844373
6800	0.7191945426693139
6900	0.6910915769719993
7000	0.69509769654357
7100	0.6511321564233868
7200	0.6419668416352949
7300	0.6489861965080479
7400	0.6548742235821409
7500	0.6499607762175117
7600	0.6656038379829
7700	0.6901062909225005
7800	0.6988219184653134
7900	0.6834631400488149
8000	0.6213308371501541
8100	0.633652469571743
8200	0.6372832715253055
8300	0.6280094589330076
8400	0.5908202266736566
8500	0.5701843883346243
8600	0.5538525354873088
8700	0.5456271599211675
8800	0.5406375813424945
8900	0.5220930705876725
9000	0.524179376731297
9100	0.5223166385948446
9200	0.5226103423201921
9300	0.5334334001222203
9400	0.5377762257336229
9500	0.5437694352522443
9600	0.5527535371541461
9700	0.5412404172177077
9800	0.5337506642215288
9900	0.5307186561866644
10000	0.5210738924758544


==> figs_data/Fig11/Fig11-ErrorGaussianMean0Var07BISON_80211ac.txt <==
100	6.180731632022711
200	4.06225240654485
300	3.980473056300735
400	3.2698643951103588
500	2.8702950589740683
600	2.0274458731726277
700	2.096464567634783
800	1.9438998208177338
900	1.6973241293642047
1000	1.7576823061398699
1100	1.6853222533035144
1200	1.7748272932101623
1300	1.4914061747450873
1400	1.3902715041531624
1500	1.3659521056147739
1600	1.4284920514535173
1700	1.3463534758947093
1800	1.3695037500577174
1900	1.355340260354261
2000	1.2246387610716456
2100	1.1872051088755313
2200	1.2405503671959581
2300	1.1939778242776953
2400	1.1378175152431143
2500	1.072465430636406
2600	1.0490098108152497
2700	1.071380656853876
2800	0.9993786153461387
2900	0.9623900189370573
3000	0.9364346746773224
3100	0.9011425316906881
3200	0.9015076046706342
3300	0.8618458087207586
3400	0.9110270604344849
3500	0.9648926743808632
3600	0.986311030983174
3700	0.9446811302049269
3800	0.939760459946946
3900	0.901769405064151
4000	0.9110283381029376
4100	0.9077019499162733
4200	0.8443216528955306
4300	0.8074434007294968
4400	0.760246521004305
4500	0.8498305043847553
4600	0.8710528867100751
4700	0.7775599272630842
4800	0.7529829855161694
4900	0.7358982199827155
5000	0.747365875530278
5100	0.7661088730438337
5200	0.6873875919973784
5300	0.6334798868623182
5400	0.6176371060413574
5500	0.6286470423058006
5600	0.6015504704910627
5700	0.610423766343672
5800	0.6564631136434543
5900	0.68245719621342
6000	0.7198159027610133
6100	0.7588438924845067
6200	0.8170551412882789
6300	0.784572801347281
6400	0.7756260650305506
6500	0.752105739726389
6600	0.7068670642004806
6700	0.7260327258409518
6800	0.7069737593785561
6900	0.6832588954282245
7000	0.6804496718470858
7100	0.6308638418158808
7200	0.606447246637245
7300	0.6062751898875406
7400	0.6097125368903988
7500	0.6744993261619925
7600	0.6684851142415908
7700	0.6665246533313649
7800	0.6492625109926138
7900	0.654581017405292
8000	0.6693437414043047
8100	0.6871774731430236
8200	0.6942818442304458
8300	0.6767903628919499
8400	0.693787029604394
8500	0.6853417231774446
8600	0.7018869320436353
8700	0.6700945359494171
8800	0.6573584611925442
8900	0.64466066570985
9000	0.6471295699015656
9100	0.6882052843918416
9200	0.7018943880069912
9300	0.6696519183307715
9400	0.6546593537135977
9500	0.6938477172320036
9600	0.7006014147410582
9700	0.6791726784892376
9800	0.6621142178688189
9900	0.6235352530092371
10000	0.607768635455443


==> figs_data/Fig11/Fig11-ErrorGaussianMean0Var1BISON_80211a.txt <==
100	6.454300892059782
200	5.48081235356293
300	3.487650716210729
400	3.6891663521630895
500	4.294581624728636
600	3.860958269022443
700	4.8768084212601615
800	4.351865048637464
900	3.8320038805877275
1000	3.531913046461476
1100	3.1734394254148133
1200	2.552303149291518
1300	2.5476065812866016
1400	2.4871695649903174
1500	2.2252031896042865
1600	2.2664607380928747
1700	2.0620381970752604
1800	2.1381416114128484
1900	1.9300412452105464
2000	1.8047847841399118
2100	1.8305664665216028
2200	1.7914357993058163
2300	1.6598217137565998
2400	1.5325018488743756
2500	1.4117471529256709
2600	1.2282755644492482
2700	1.3832146842391353
2800	1.3883584254901964
2900	1.4114676621863396
3000	1.291194670264119
3100	1.2216882050011864
3200	1.1387164175007598
3300	1.1575480860046528
3400	1.1631678788079969
3500	1.1447920765904203
3600	1.1622354670218302
3700	1.0980864352878683
3800	1.0697832348714231
3900	1.0323244660930015
4000	0.9737955278697399
4100	0.9674114979536341
4200	0.9064400048749803
4300	0.9357169964402489
4400	0.9257048730702024
4500	0.9180873947940142
4600	0.9543264291033893
4700	0.8558513580778426
4800	0.8657359502096966
4900	0.8723337336336527
5000	0.8044682214909359
5100	0.7757686506881214
5200	0.7443395625645906
5300	0.7314387378442291
5400	0.7503249095189659
5500	0.7626414414175855
5600	0.7417325747174175
5700	0.7014573925801814
5800	0.7323180893602625
5900	0.7314693300471476
6000	0.6724779446827114
6100	0.6181797678414968
6200	0.6131848223341053
6300	0.6456958168479902
6400	0.6329216738908771
6500	0.6210612014110667
6600	0.6034086601637938
6700	0.6197285043341908
6800	0.6460058454052273
6900	0.683376441727674
7000	0.6528403977767853
7100	0.6766340849781329
7200	0.654255086379834
7300	0.6223844740060258
7400	0.6309826926090096
7500	0.6403007838629691
7600	0.6306065088774205
7700	0.5971753906277826
7800	0.6072106930165831
7900	0.6155745076937934
8000	0.6470136603172421
8100	0.6227599309959971
8200	0.6179690775384189
8300	0.6314180969778677
8400	0.6453616607138175
8500	0.6647522033877067
8600	0.6892313099371707
8700	0.6439199407528379
8800	0.6002647528361962
8900	0.6382918642724746
9000	0.5972527885054859
9100	0.6236730899756538
9200	0.66403125300954
9300	0.6680644061825092
9400	0.6725155248378201
9500	0.6678156890137076
9600	0.6430361371547804
9700	0.6166681133745158
9800	0.6444547572968986
9900	0.636001154217837
10000	0.659758025868797


==> figs_data/Fig11/Fig11-ErrorGaussianMean0Var1BISON_80211ac.txt <==
100	7.119343293713675
200	5.256380299917129
300	3.4456653824839165
400	3.614191257834395
500	3.4132003438174148
600	2.866866302610301
700	3.115335976805874
800	2.5617218061847993
900	2.648210804441096
1000	2.9465849193091316
1100	2.750605795478137
1200	2.654200543935879
1300	2.099706127765266
1400	1.970811103684291
1500	1.7624152107864077
1600	1.753095879303629
1700	1.5615797315868747
1800	1.4433862205637669
1900	1.2316888050603865
2000	1.2351837255858842
2100	1.162472147633828
2200	1.0703696024348872
2300	1.1209797972137352
2400	1.0674209735474918
2500	1.1138981472062355
2600	0.9877729492196181
2700	0.9610618900348628
2800	0.9048154667394075
2900	0.9609352073062709
3000	0.9379627943063724
3100	0.860726556661632
3200	0.8826149806575643
3300	0.8323155961049054
3400	0.7863987558004341
3500	0.7935618677874174
3600	0.8401764241639571
3700	0.826556994106639
3800	0.7918330803463506
3900	0.7920508256375315
4000	0.7776102461037198
4100	0.7308564478230296
4200	0.7486980663754964
4300	0.715518620043639
4400	0.729620214294613
4500	0.7312180947547517
4600	0.6907062693511109
4700	0.705731179083003
4800	0.6904578356760426
4900	0.6819028709275159
5000	0.6719437841739905
5100	0.6704485484224705
5200	0.6453183735869602
5300	0.6554951732517083
5400	0.6384095203029574
5500	0.6327697426229832
5600	0.6142521413454745
5700	0.6362926984316744
5800	0.6340844867903145
5900	0.6127217427758325
6000	0.6113601422056832
6100	0.5922149449398264
6200	0.6101561334325681
6300	0.6128702515379842
6400	0.6003348619013167
6500	0.6067168827884046
6600	0.6055650910040101
6700	0.6360546241636911
6800	0.6341756527845348
6900	0.6283158765087934
7000	0.6281262536338943
7100	0.6144562230057745
7200	0.5816235110063417
7300	0.5723126029505607
7400	0.5590815192156527
7500	0.5793549707510124
7600	0.5942515606848106
7700	0.632299016669066
7800	0.6701743622176082
7900	0.6901708559187085
8000	0.677405238515945
8100	0.6876945136427963
8200	0.7218071385341603
8300	0.7242783473968047
8400	0.7268707972546481
8500	0.7359749620449351
8600	0.7137206633557727
8700	0.7399030580210139
8800	0.7404588532389198
8900	0.7736430251512162
9000	0.7643638375485723
9100	0.7884718028847146
9200	0.7584559615506095
9300	0.7197762076372811
9400	0.7489186270315146
9500	0.7531709218935703
9600	0.6951137118671654
9700	0.6915711167859655
9800	0.6567292760369553
9900	0.6255769943520733
10000	0.6022933720173853


==> figs_data/Fig11/Fig11-ErrorLaplacianMean0Var01BISON_80211a.txt <==
100	5.511276920477769
200	2.894033086492694
300	2.0300534179020495
400	1.4209122262409188
500	1.1733142986235732
600	0.8369146434238282
700	0.7532130226564125
800	0.7734988172693295
900	0.804672500760887
1000	0.7833399696257287
1100	0.7384534689159068
1200	0.734315921346763
1300	0.8131937918284572
1400	0.7287650229083837
1500	0.7624951291397899
1600	0.7682249279609471
1700	0.7723633881033507
1800	0.7903435453253813
1900	0.660051524056602
2000	0.6221365518821536
2100	0.6113950745634825
2200	0.5633304566578765
2300	0.6300169526890613
2400	0.5551393545588824
2500	0.5986214512972304
2600	0.5897900304310612
2700	0.5218963482099745
2800	0.4625489967516607
2900	0.47383973707036736
3000	0.46172494477707104
3100	0.5149922944523802
3200	0.47898924621840067
3300	0.48207250790628114
3400	0.44801697039844873
3500	0.4075760647705416
3600	0.37418850797919845
3700	0.35600143014016095
3800	0.3299685523412066
3900	0.31414498490782705
4000	0.30920987606207717
4100	0.3359619359285944
4200	0.338809905909713
4300	0.33154541972302815
4400	0.3152152214663318
4500	0.3311202144708361
4600	0.32666776402870573
4700	0.3261265088143475
4800	0.3200957712241959
4900	0.3290539967417346
5000	0.325251257014827
5100	0.32783713986178503
5200	0.32319794418575043
5300	0.3210826833545042
5400	0.33914184710841516
5500	0.34223051515531466
5600	0.3414476922602958
5700	0.33304442411427715
5800	0.3454049621605649
5900	0.3473331533455024
6000	0.3508447447086383
6100	0.3512780223798728
6200	0.34354794703263997
6300	0.3389564949272952
6400	0.34179754843277976
6500	0.33034850047938136
6600	0.34161776567684404
6700	0.334731369164139
6800	0.3307017040498224
6900	0.33047328819677807
7000	0.331585338429619
7100	0.3237492710585386
7200	0.32054592686950667
7300	0.3292947355120362
7400	0.3246748271843458
7500	0.32393808879835007
7600	0.32895310655744936
7700	0.3222177170466339
7800	0.31664387432034147
7900	0.30671320515705963
8000	0.3050700273987204
8100	0.30705488840755635
8200	0.3066612395803859
8300	0.32506401852285904
8400	0.31377493614546387
8500	0.3417295845100554
8600	0.3484641548924401
8700	0.35468235399687137
8800	0.355329064521257
8900	0.3631742958072693
9000	0.3788372731560443
9100	0.3869294952183253
9200	0.3819470657887934
9300	0.3790252254624207
9400	0.3876769909686147
9500	0.38363169678329717
9600	0.39152965255133415
9700	0.3763567563848653
9800	0.38183168244859894
9900	0.37997954255641275
10000	0.3721819934827906


==> figs_data/Fig11/Fig11-ErrorLaplacianMean0Var01BISON_80211ac.txt <==
100	2.00520058634126
200	1.4715091209876703
300	1.2830123987229198
400	1.5279251200611128
500	1.4030602235866034
600	1.2991336488579233
700	1.272794362634798
800	0.9785082708097209
900	1.062740396599871
1000	1.0768790078178332
1100	1.097581778083958
1200	0.9497287264953852
1300	0.758442954615628
1400	0.7600844954662911
1500	0.806607282482048
1600	0.7999283927471696
1700	0.753171717782184
1800	0.677406737995277
1900	0.6136492476752374
2000	0.5928630330418798
2100	0.586183081307926
2200	0.5645487625970206
2300	0.5504059907936281
2400	0.49491140728143546
2500	0.4862398548796173
2600	0.5240143614584626
2700	0.5315391800488635
2800	0.6126949011236321
2900	0.579158464651517
3000	0.5617311816084297
3100	0.5790113823267511
3200	0.566213872978782
3300	0.6134097180035631
3400	0.6244073601876785
3500	0.6327134092817702
3600	0.6036685158337393
3700	0.6265910450591008
3800	0.6147073719807815
3900	0.6455879416441236
4000	0.6432262055318959
4100	0.5939485852102848
4200	0.5609259946001545
4300	0.526173049522626
4400	0.5172659048015832
4500	0.5266532678540372
4600	0.4864593195722122
4700	0.48667428980292027
4800	0.4649466730635866
4900	0.46515523783084234
5000	0.42363395510010815
5100	0.4415085177750626
5200	0.42273989243837923
5300	0.385721137362232
5400	0.38767368768746735
5500	0.387647613279249
5600	0.36118286990079446
5700	0.3559119164148825
5800	0.3721260922386023
5900	0.37329049170702433
6000	0.37944394362274636
6100	0.37279157936305296
6200	0.3776773978142103
6300	0.36167279559196436
6400	0.3599546710357657
6500	0.3631218725797538
6600	0.35984882987908406
6700	0.36801628903486977
6800	0.35373163070860164
6900	0.3559862103036125
7000	0.35813586256777796
7100	0.34993617924026665
7200	0.343844710833686
7300	0.3366923436653906
7400	0.3376440324053647
7500	0.33669976288589964
7600	0.3295186381345445
7700	0.3220269697038418
7800	0.3204294211425634
7900	0.32030625485066366
8000	0.31835720312937354
8100	0.320437574221721
8200	0.31897846464495677
8300	0.3197784204602528
8400	0.3131629767998305
8500	0.30929030823774895
8600	0.3013264778722658
8700	0.3007633023025562
8800	0.2942759018168389
8900	0.29667712276335584
9000	0.298626249288752
9100	0.2955930027419456
9200	0.29124269801917535
9300	0.2854313886774662
9400	0.28782438446219777
9500	0.28819986856343155
9600	0.29597061098530736
9700	0.289528317402052
9800	0.2924356694994401
9900	0.2967677054314919
10000	0.2923772509375908


==> figs_data/Fig11/Fig11-ErrorLaplacianMean0Var04BISON_80211a.txt <==
100	6.156413271578545
200	3.521138196031343
300	2.761865498488604
400	2.673277817981486
500	2.194325273656851
600	2.3979451587116962
700	2.3463337006893394
800	1.795570672902219
900	1.7948307858938721
1000	1.649203845367996
1100	1.3692561815064899
1200	1.0761340248313793
1300	1.0578076925865822
1400	0.9937093861422355
1500	0.9757596047472781
1600	0.9559337364327334
1700	0.9717548139136127
1800	0.8673218349513974
1900	0.8676822922768254
2000	0.8412822037299749
2100	0.7582646982046414
2200	0.723918287464926
2300	0.6893446808771131
2400	0.6922879996194311
2500	0.7055894182661221
2600	0.7170129838229614
2700	0.7137043322054311
2800	0.7765343547036637
2900	0.7252953231900394
3000	0.7160593694408135
3100	0.7212003468917063
3200	0.6913972034455398
3300	0.7255624739162131
3400	0.7301017177987036
3500	0.7265998381987018
3600	0.6948606606906226
3700	0.6856479789881078
3800	0.662756394617901
3900	0.650328199409593
4000	0.6130157521571178
4100	0.6488933970505003
4200	0.6111490818421786
4300	0.5879978509825463
4400	0.5591923120847966
4500	0.5565972635899854
4600	0.5798651623531015
4700	0.5565268392882531
4800	0.5233882849475863
4900	0.5021961404034414
5000	0.4895898930105674
5100	0.4777561271737767
5200	0.45841592099994
5300	0.4582203844264896
5400	0.45125121900460385
5500	0.4444994661630872
5600	0.4258493626196938
5700	0.4450399407153541
5800	0.4368716082431661
5900	0.41812663262502525
6000	0.42067591985505004
6100	0.4332651957934105
6200	0.4189843093352579
6300	0.4058023873048242
6400	0.41192670302825724
6500	0.4209323051421663
6600	0.412274746598321
6700	0.4215622963802872
6800	0.4193195506739898
6900	0.410750647357105
7000	0.41551929914766106
7100	0.41557302495394316
7200	0.4281333417364693
7300	0.40966526221760097
7400	0.4121630793499236
7500	0.4275460042601935
7600	0.45089154567588713
7700	0.43827332391406065
7800	0.44875091715034904
7900	0.4531870619770758
8000	0.4571532325085031
8100	0.46011692058351633
8200	0.46041820780436643
8300	0.47113366670183165
8400	0.4717983272140885
8500	0.4655982284916719
8600	0.4713055181989461
8700	0.4633989451995717
8800	0.4526976401390641
8900	0.45602305946445654
9000	0.46230193132922187
9100	0.46235773434897
9200	0.4539751368297687
9300	0.45525400805944116
9400	0.46443649354901595
9500	0.4613954819916302
9600	0.4601179941043654
9700	0.4582245041948454
9800	0.4518088606689901
9900	0.456274881840244
10000	0.4648086081199523


==> figs_data/Fig11/Fig11-ErrorLaplacianMean0Var04BISON_80211ac.txt <==
100	5.294134385855611
200	4.126277934168065
300	3.4133684953046983
400	2.850039531944825
500	2.2917763194722283
600	1.6737686007504635
700	1.5612443975109471
800	1.3774295907759462
900	1.2723746753562788
1000	1.2359829053585436
1100	1.0869338819230911
1200	1.0365072584770019
1300	1.0781854829993662
1400	1.0564333443332679
1500	0.9864954955453094
1600	0.9489987472396102
1700	0.9395881992105509
1800	0.8532606209028089
1900	0.8508226196729751
2000	0.8142902065729275
2100	0.734345341836658
2200	0.7158509661336367
2300	0.747013176234539
2400	0.696355098805519
2500	0.6803633815725406
2600	0.7225550170747966
2700	0.7323801724547253
2800	0.6734339735085159
2900	0.6981260550706523
3000	0.6924893602993337
3100	0.6618046991205802
3200	0.6134795288586758
3300	0.6115598028780626
3400	0.6097043789672228
3500	0.6247469157434297
3600	0.5980148301908628
3700	0.5702905636484843
3800	0.5642966061774288
3900	0.569682008273233
4000	0.5448286583312836
4100	0.5360549389636518
4200	0.5173404245637983
4300	0.5435089754568168
4400	0.5619900913230182
4500	0.6026075552768333
4600	0.5846130821686373
4700	0.5852950980449947
4800	0.56833400035719
4900	0.5415119640981912
5000	0.5489520623611668
5100	0.5539263388426079
5200	0.5490074833083157
5300	0.5776439719655215
5400	0.5831685648327182
5500	0.5699265602162314
5600	0.5747632459689315
5700	0.5992473485018408
5800	0.5981115880952218
5900	0.6243910143539538
6000	0.606845034041868
6100	0.5659379259353728
6200	0.5617083693381915
6300	0.5284542974569462
6400	0.5360710372619124
6500	0.5451092413931633
6600	0.5423089889174051
6700	0.5325344427487196
6800	0.5411881187083694
6900	0.5337973337330055
7000	0.49548764444409704
7100	0.49560178480437866
7200	0.5031836610179283
7300	0.4812943987440549
7400	0.4670661073472644
7500	0.44113058179696907
7600	0.4373159824583297
7700	0.4457643047616387
7800	0.4364537682529175
7900	0.40950570822909077
8000	0.40408324853738975
8100	0.3811588395119543
8200	0.3695311169594788
8300	0.3773416549709623
8400	0.3845758132856077
8500	0.38861544766480455
8600	0.38782983956262745
8700	0.3860566652601705
8800	0.3742547191765198
8900	0.37516991244240216
9000	0.3968958199721868
9100	0.4030768635034718
9200	0.3786031094303866
9300	0.373459736938429
9400	0.368226894359438
9500	0.3534247901553585
9600	0.3475889964818038
9700	0.35520055008699103
9800	0.3717469526154247
9900	0.3682959447184544
10000	0.3764052754180369


==> figs_data/Fig11/Fig11-ErrorLaplacianMean0Var07BISON_80211a.txt <==
100	5.6543377546033184
200	4.2575088638600835
300	3.1340012907709807
400	2.3563490949625603
500	2.0750338584723593
600	2.06278810506705
700	1.979877554696863
800	1.586382548512585
900	1.6149801307753189
1000	1.9143316490197009
1100	1.7888956292099358
1200	1.7424077681432455
1300	1.6413967975068857
1400	1.6216040354061612
1500	1.5750879336720374
1600	1.5256702541044334
1700	1.508973095991756
1800	1.4897814048541846
1900	1.2467426522055476
2000	1.2171261842734753
2100	1.1849928329455892
2200	1.0943485444735686
2300	1.0946327563894303
2400	1.1206315258022956
2500	1.0201431222784976
2600	1.0949014134587005
2700	0.987652387920484
2800	0.9707868809208335
2900	0.9075189144542365
3000	0.9507203681561622
3100	0.8887263365543917
3200	0.8263454308510347
3300	0.779894691130643
3400	0.7197836446750969
3500	0.7007867972601929
3600	0.69522931441427
3700	0.6712922461348683
3800	0.6599301211623257
3900	0.6414346098888333
4000	0.6738627158704134
4100	0.6540119756894428
4200	0.6498425904979115
4300	0.6310720574219816
4400	0.6073170472002972
4500	0.6131416060653835
4600	0.6242888737686485
4700	0.6000524274711125
4800	0.6060321267031697
4900	0.5936903577440803
5000	0.5641000701655798
5100	0.5847702576746486
5200	0.5885785694066074
5300	0.5954551470639302
5400	0.6116029166384749
5500	0.5875321510840054
5600	0.6196351318115347
5700	0.5951058789437128
5800	0.5816356745855558
5900	0.5848830783045713
6000	0.584259212147373
6100	0.5510163867239442
6200	0.5576455225747595
6300	0.5270447931404477
6400	0.4988902760100871
6500	0.4893864301071744
6600	0.4807055770063898
6700	0.4812897309981424
6800	0.46565373305095653
6900	0.4514744201192542
7000	0.45249708867370947
7100	0.4453849657870137
7200	0.44161563389891967
7300	0.4468544636036569
7400	0.43970099405996166
7500	0.4496130048381701
7600	0.4563580839723329
7700	0.44796366522818687
7800	0.44362032128039175
7900	0.4309959522709619
8000	0.4278963783649914
8100	0.42615987934546246
8200	0.43778926409204644
8300	0.4403215635031473
8400	0.43989531462790415
8500	0.4747584074131339
8600	0.4652506169526589
8700	0.46210155897144034
8800	0.4536934861071984
8900	0.45533366724744445
9000	0.45087578903174125
9100	0.4621415319496407
9200	0.46389259670009164
9300	0.4654509885313871
9400	0.46183829753843497
9500	0.4769562724140287
9600	0.4731451271381673
9700	0.46494710352116897
9800	0.4509898420008369
9900	0.4508139510752329
10000	0.4518949086340598


==> figs_data/Fig11/Fig11-ErrorLaplacianMean0Var07BISON_80211ac.txt <==
100	5.23792045628874
200	4.337683999284471
300	3.7166994818478436
400	2.9320336416139994
500	2.0123034629676826
600	1.822767102908994
700	1.661521014647516
800	1.411093491776132
900	1.352829048076245
1000	1.2269736248860106
1100	1.1701576470008987
1200	1.2307971445836685
1300	1.292086956665351
1400	1.3158679699521656
1500	1.7074600162481273
1600	1.5229856819318641
1700	1.3138957949788765
1800	1.1578559709745733
1900	1.0110177425601066
2000	0.8775414259260047
2100	0.7967464124248523
2200	0.7947241132909683
2300	0.7784407271894835
2400	0.7930160220785326
2500	0.746459619114411
2600	0.7496865605770608
2700	0.7283713747156142
2800	0.7416315665525772
2900	0.727889739315863
3000	0.7899684850802942
3100	0.7815482390955496
3200	0.8463870378972445
3300	0.7672279527671507
3400	0.6719377856238111
3500	0.6325464590719393
3600	0.6223369151720777
3700	0.5955400161240619
3800	0.5993379488881061
3900	0.6134472214196266
4000	0.5991240082433222
4100	0.6059903907523818
4200	0.5941802844792222
4300	0.5600460668782787
4400	0.5376058826225504
4500	0.5237415516150534
4600	0.5135963659369694
4700	0.5353667129344332
4800	0.5197330888023686
4900	0.49694647174469253
5000	0.47510767716858743
5100	0.47673067649535034
5200	0.4938646503963114
5300	0.4814264772496131
5400	0.49221998515076854
5500	0.5095343760561377
5600	0.5043793157686737
5700	0.49002753066584864
5800	0.4891376441801683
5900	0.5465773036395803
6000	0.4987596114065767
6100	0.471959684265677
6200	0.470340145518982
6300	0.47973943589705215
6400	0.47284316614181426
6500	0.49926166895366475
6600	0.47879898500023904
6700	0.46343447887009864
6800	0.46667096458214985
6900	0.4373264659222685
7000	0.4242660911717309
7100	0.4549133101137955
7200	0.4689940457839299
7300	0.4749683096571573
7400	0.441846627372513
7500	0.4099834536381195
7600	0.4341028056283989
7700	0.4351213306934057
7800	0.4330803072083569
7900	0.41099363289490043
8000	0.4093166369103045
8100	0.4080678684194084
8200	0.3888845806687584
8300	0.4099870054417352
8400	0.4094667162149506
8500	0.4071687004489064
8600	0.3927692078423633
8700	0.39751974044818894
8800	0.4093993105970242
8900	0.4619424065471947
9000	0.4251719075520839
9100	0.4149530035567466
9200	0.4125096834906544
9300	0.4106174604887798
9400	0.4162039568061431
9500	0.4307201852448231
9600	0.4407875984670398
9700	0.42855546378027043
9800	0.4207518266410375
9900	0.42500259029370113
10000	0.4216575087662875


==> figs_data/Fig11/Fig11-ErrorLaplacianMean0Var1BISON_80211a.txt <==
100	6.209923583529234
200	4.021458962313414
300	3.293750048565432
400	3.190165206267105
500	2.2273717614749238
600	2.0847481892379207
700	2.2546632157608464
800	1.982957707102141
900	1.9261132390422304
1000	1.7510763370843279
1100	1.3692714055624862
1200	1.3931810156505229
1300	1.248877569018145
1400	1.2628694545946713
1500	1.154722369216394
1600	1.2605380325599
1700	1.1933748231255379
1800	1.2923282782618772
1900	1.0734711311324645
2000	1.201598236165509
2100	1.3656458150794184
2200	1.372066749275
2300	1.3942705079612314
2400	1.244607068046868
2500	1.2315195000262948
2600	1.0796483110228507
2700	1.0434610412744334
2800	1.0577543590525877
2900	1.0773002754517265
3000	0.9503152347579373
3100	0.9785036167700627
3200	0.861239853575647
3300	0.9925787467337202
3400	1.0032929481755843
3500	0.926861746335881
3600	0.9247522462228589
3700	0.9482825865033107
3800	0.8875986338315228
3900	0.8978247177291295
4000	0.9611462616211811
4100	0.934927696243058
4200	0.9058701344844807
4300	0.8912798721521683
4400	0.8812214225880126
4500	0.8383883297682502
4600	0.8591450851188398
4700	0.7677102069801406
4800	0.7212375908951429
4900	0.7846409566537034
5000	0.7951467210521059
5100	0.8459795977106239
5200	0.8479433567750903
5300	0.7773050467932451
5400	0.7336724519494595
5500	0.7150849852402531
5600	0.7148157672055505
5700	0.6861713640769552
5800	0.6750755840823075
5900	0.6664386770395653
6000	0.6573965378740071
6100	0.6494115099603448
6200	0.613064596440637
6300	0.6055190887524163
6400	0.6196002248895952
6500	0.5882892274856318
6600	0.6196992836565586
6700	0.6435435088365011
6800	0.6916581634397688
6900	0.6696681146056137
7000	0.6562041239725291
7100	0.6806424546199281
7200	0.6627418837522329
7300	0.6714458058002465
7400	0.6593558935571338
7500	0.6518892482519477
7600	0.6649436182775618
7700	0.6705777473032271
7800	0.6602097908608329
7900	0.6129011741977309
8000	0.5951734050214839
8100	0.5933372416430558
8200	0.6161422447513871
8300	0.6225413143181698
8400	0.6062923552184999
8500	0.607532836021747
8600	0.6017226621402756
8700	0.6010141650921952
8800	0.5752751656041681
8900	0.5877550188625236
9000	0.5692850417959221
9100	0.5602205378294371
9200	0.5530090689540402
9300	0.577576941455348
9400	0.5680698776687622
9500	0.5852392304355193
9600	0.5725376758155393
9700	0.55862572247392
9800	0.5644871727155731
9900	0.5652654240181079
10000	0.5525045687895727


==> figs_data/Fig11/Fig11-ErrorLaplacianMean0Var1BISON_80211ac.txt <==
100	6.204039016647213
200	3.693590204219251
300	3.1317597975051683
400	2.9089587421992977
500	3.045939086168278
600	2.6315430496614134
700	2.596202288925948
800	2.1871736845953933
900	2.175741220117409
1000	2.2923983621304096
1100	2.1508204141586913
1200	1.9212435755205777
1300	1.7383786505244105
1400	1.4399995359409488
1500	1.585272822927557
1600	1.6089257157696437
1700	1.6971321259685086
1800	1.6816134455430287
1900	1.831500589916587
2000	1.7369277853698293
2100	1.4489289009539732
2200	1.251115124339762
2300	1.1642679693803617
2400	1.3459094233826436
2500	1.2007803104952404
2600	1.0408441398917532
2700	0.9959026427537196
2800	1.0420160933436622
2900	1.0896744902306637
3000	0.9954815848502392
3100	0.9490752768083368
3200	0.9241419101516968
3300	0.9322069871808553
3400	0.9977097672039363
3500	0.883078589178993
3600	0.875562673596292
3700	0.8530352439856304
3800	1.0459154206748595
3900	1.15449041013828
4000	1.2047254718453078
4100	1.0379871159115055
4200	1.054151711475484
4300	1.0215551803152751
4400	0.9915604859563842
4500	0.960760615463073
4600	0.9565752808300375
4700	1.0337777625585147
4800	0.9845056940352919
4900	0.9838745141314149
5000	0.9711155936040543
5100	0.9452080988094735
5200	0.9997026054197279
5300	0.978489654447799
5400	0.8739186610706611
5500	0.8480384967392213
5600	0.8062372514965263
5700	0.8391041060280601
5800	0.7404636425769553
5900	0.6915821629911961
6000	0.6300387626323102
6100	0.6127610589163623
6200	0.6786061837466804
6300	0.6695051249216705
6400	0.6493481886076325
6500	0.6218882356511132
6600	0.7079435960949212
6700	0.6440250816814911
6800	0.6300631154260261
6900	0.7259667472531535
7000	0.7375048850716865
7100	0.6456097356302452
7200	0.6662640538937411
7300	0.6883334386116645
7400	0.7182294312680569
7500	0.6644462020807965
7600	0.5721527883630131
7700	0.6114203079353047
7800	0.5878750893127886
7900	0.5725071811869924
8000	0.5229900975397613
8100	0.5176848283426665
8200	0.5020308738048841
8300	0.4986930252704554
8400	0.5086549625104055
8500	0.5443085332674258
8600	0.5269540465199896
8700	0.49810802823976985
8800	0.5032904219018519
8900	0.48393010204931397
9000	0.4805523349050987
9100	0.4979320258100728
9200	0.47247533258351393
9300	0.4603807365159867
9400	0.4585610820795125
9500	0.4504899196675752
9600	0.4374115622390065
9700	0.44398052357536244
9800	0.4454413901880514
9900	0.4244782974179486
10000	0.4020528065835691


==> figs_data/Fig11/Fig11-ErrorTriangularMean0Var01BISON_80211a.txt <==
100	1.5980956204455141
200	1.142162238426696
300	0.9741529284316526
400	1.117684256757074
500	1.1810526190657793
600	0.905901132478692
700	0.7596882065958059
800	0.8036263742780205
900	0.7103355320486369
1000	0.684051881802203
1100	0.7022457906639143
1200	0.5496016427213224
1300	0.5456089984121172
1400	0.6222984927588033
1500	0.607292735746622
1600	0.5758043869736831
1700	0.5352077111218172
1800	0.6071881821910915
1900	0.6756624016878218
2000	0.7268679585434157
2100	0.6627791220647445
2200	0.619792169226475
2300	0.5857037706496692
2400	0.6246673209920495
2500	0.5973910714292004
2600	0.548624526723934
2700	0.5950933008719944
2800	0.6241070375696084
2900	0.5500108648306679
3000	0.5817368694455283
3100	0.6028064937460195
3200	0.6135563081522406
3300	0.6624467959957023
3400	0.6495399985906297
3500	0.6067736201011158
3600	0.5505134539526999
3700	0.5863269198857816
3800	0.630343073994613
3900	0.6724196936511896
4000	0.6573383745239136
4100	0.6313727355800866
4200	0.6126207406011625
4300	0.5827218562170948
4400	0.604453898164735
4500	0.5734904031502951
4600	0.5933630866901822
4700	0.5776050706685752
4800	0.6064619047197368
4900	0.6269435997619013
5000	0.6232759419306363
5100	0.5865433261591165
5200	0.5907877754898224
5300	0.5781446066618018
5400	0.559693317744305
5500	0.5876752497140316
5600	0.6077642140367558
5700	0.5815535522621431
5800	0.5569666925202696
5900	0.569763552091672
6000	0.5539179914966965
6100	0.5910660337292057
6200	0.5894517276307313
6300	0.5621740892020242
6400	0.5423220978616001
6500	0.5092183612095696
6600	0.5142354128143012
6700	0.5025340063875134
6800	0.46466939141472363
6900	0.4840621081160493
7000	0.49619586302249996
7100	0.5171111615779084
7200	0.5139970905517686
7300	0.5135787962633245
7400	0.5006540907485473
7500	0.5102276963291034
7600	0.47500221291876704
7700	0.4606247976839626
7800	0.4344524407084478
7900	0.4388413476295625
8000	0.4482619135635631
8100	0.44664088165616544
8200	0.426474420978181
8300	0.4398515152914868
8400	0.4292088356050314
8500	0.42272214391418567
8600	0.45557962167639954
8700	0.4626861963789325
8800	0.4664486965233863
8900	0.4854509233652138
9000	0.47262076577226964
9100	0.46495780677656745
9200	0.459831411034358
9300	0.4860160432536561
9400	0.469189678353807
9500	0.4634225460478518
9600	0.4681887765888391
9700	0.45494651266206176
9800	0.4523166955973963
9900	0.4473517916537944
10000	0.4451261100248445


==> figs_data/Fig11/Fig11-ErrorTriangularMean0Var01BISON_80211ac.txt <==
100	4.547307009271578
200	2.114609145591307
300	1.5922708407369317
400	1.4666705763451322
500	1.2394158959552912
600	1.012263255520919
700	0.9605663974685791
800	0.7920158111987695
900	0.7649362587207663
1000	0.758807015019908
1100	0.6884093702614466
1200	0.6566512425262073
1300	0.5673779547468314
1400	0.5137779795519178
1500	0.4567308405399615
1600	0.4455183414670571
1700	0.4367402965260716
1800	0.51421696977064
1900	0.5784334898068232
2000	0.5629887827108782
2100	0.49860832247274445
2200	0.49547802266446445
2300	0.5415891250224298
2400	0.4746457756975993
2500	0.464746144439868
2600	0.40430113401216167
2700	0.40686936526941514
2800	0.3608924626345527
2900	0.37469240537441817
3000	0.34555609316212005
3100	0.3190010042567942
3200	0.3002013762433009
3300	0.28260143235676694
3400	0.2818359613752115
3500	0.2906302935222947
3600	0.28870758726023027
3700	0.28186011981214776
3800	0.2926626698979505
3900	0.29947374475972316
4000	0.29075148613376106
4100	0.29735235523923365
4200	0.2872407393892012
4300	0.29160525955641253
4400	0.3267509968351377
4500	0.3222070273724924
4600	0.32762306896929166
4700	0.31995716366801474
4800	0.3020847732622159
4900	0.3227171715587538
5000	0.3147448870760137
5100	0.3123210245992497
5200	0.3082290239500161
5300	0.2976652742692885
5400	0.29928084465554866
5500	0.3004251432874838
5600	0.31460663795882493
5700	0.3101722923132258
5800	0.2848217561076822
5900	0.3012607787168094
6000	0.2867307740922911
6100	0.27729008898332097
6200	0.26774203459487467
6300	0.26748097014441186
6400	0.2602371641669876
6500	0.24963654166553795
6600	0.2434197853447131
6700	0.24245709538493546
6800	0.2459091181435298
6900	0.24698894705976215
7000	0.2425680570325497
7100	0.2484615283278302
7200	0.24402492519936206
7300	0.2425650995986857
7400	0.24581132832345537
7500	0.24226722865091688
7600	0.2414274930806002
7700	0.24257442971649823
7800	0.246363676212475
7900	0.2441273266156756
8000	0.24038404297116503
8100	0.24102942415741785
8200	0.23726152735124376
8300	0.23984358998491476
8400	0.2438979504277299
8500	0.2588212504369594
8600	0.26352759152172217
8700	0.2649584031365464
8800	0.2695856020958942
8900	0.2515555432346943
9000	0.25597954093608166
9100	0.2545949893811752
9200	0.255777586809387
9300	0.2572521678420401
9400	0.2561150123977001
9500	0.2577793214434365
9600	0.26390585322289445
9700	0.2684708272750669
9800	0.2610800449046593
9900	0.26554259770544775
10000	0.2643271819241093


==> figs_data/Fig11/Fig11-ErrorTriangularMean0Var04BISON_80211a.txt <==
100	4.9621421587088195
200	3.5399836803790636
300	2.642338355805455
400	2.0379038636857096
500	1.826377182406663
600	1.8687222116279896
700	1.7875021235327893
800	1.6496088060768201
900	1.6152945001440955
1000	1.3970799290924456
1100	1.266231665583309
1200	1.2163973631811018
1300	1.0692622388848818
1400	1.0444233571981272
1500	1.2088731519701028
1600	1.0833481096545405
1700	1.035556956929618
1800	0.9960685289034894
1900	0.9575540713562064
2000	0.9204165303516376
2100	0.8817794099783924
2200	0.8346061301493962
2300	0.8228811705473404
2400	0.7862665283011199
2500	0.7073018259963959
2600	0.7276311005084396
2700	0.7079763950031648
2800	0.689562212886415
2900	0.6087669384266761
3000	0.5459351319082018
3100	0.5754039886907378
3200	0.5373792208205899
3300	0.5346617373093921
3400	0.5676573601193483
3500	0.5526077956938025
3600	0.5267889444568611
3700	0.5034375475833245
3800	0.46969068352017734
3900	0.5175310381006852
4000	0.4611934360406096
4100	0.44618807484583567
4200	0.44007254048638345
4300	0.4391863240819873
4400	0.43566528607902916
4500	0.4756406709545118
4600	0.4774636173773104
4700	0.49102551715609627
4800	0.535311126339316
4900	0.5018261272882825
5000	0.43359998665425803
5100	0.41964486569391823
5200	0.4133508923768901
5300	0.38701227780704534
5400	0.4444103964339306
5500	0.4456130177670162
5600	0.4500294200910845
5700	0.43361089245681944
5800	0.44362870129114645
5900	0.41690554094045496
6000	0.42417367789506955
6100	0.42491447423428497
6200	0.4404791946200036
6300	0.4523956076697716
6400	0.46773413683439463
6500	0.48954549982845924
6600	0.48608011660588346
6700	0.46594758393728597
6800	0.4614175778827488
6900	0.4364329275517705
7000	0.42504153020287566
7100	0.40096802648296404
7200	0.39716335408198944
7300	0.39455463359280435
7400	0.39691405823301557
7500	0.3882826942249054
7600	0.37635821675345227
7700	0.3785208686090513
7800	0.3817486937967019
7900	0.3800503235177004
8000	0.375838115363564
8100	0.3612033690314576
8200	0.37875890297550546
8300	0.3771900946187401
8400	0.370661005179386
8500	0.3613453129028699
8600	0.35816553718446187
8700	0.3547683141203066
8800	0.35594837277582775
8900	0.350847133440098
9000	0.34544189795828123
9100	0.34326220262981627
9200	0.3498563955629237
9300	0.35168253622421736
9400	0.34532563547787737
9500	0.34753156085044173
9600	0.3258745165463637
9700	0.325456731696434
9800	0.3254247032154467
9900	0.32223462752496346
10000	0.3199197194742567


==> figs_data/Fig11/Fig11-ErrorTriangularMean0Var04BISON_80211ac.txt <==
100	5.53362074575186
200	4.836209273844209
300	4.088330447494464
400	2.2361356316867607
500	3.0970466895646602
600	3.1270795585979765
700	2.90873482918521
800	2.849680982542864
900	2.3579165350386084
1000	2.0861104970078905
1100	1.789601107694722
1200	1.7847475303889768
1300	1.4185637761916468
1400	1.3483932368075315
1500	1.2876675739197978
1600	1.4192769285239706
1700	1.6184616579260194
1800	1.4437542628982671
1900	1.4107331709518294
2000	1.136005647469112
2100	1.076438062419804
2200	1.0047374331185213
2300	0.889610323152411
2400	0.7734466005913206
2500	0.782991154085842
2600	0.7933856909825395
2700	0.7017241422718925
2800	0.6518302577058392
2900	0.6159757760789121
3000	0.5946537744003849
3100	0.5922974084475996
3200	0.6042298923622624
3300	0.5646005381556095
3400	0.5454638542232004
3500	0.533006300236444
3600	0.5161104160267413
3700	0.509506319216662
3800	0.5268991002116081
3900	0.5082892201201973
4000	0.5013563805474277
4100	0.4914908434078172
4200	0.5073210896118782
4300	0.500360681223107
4400	0.4851471533726226
4500	0.48528554256131434
4600	0.4887532282019223
4700	0.5163880736324274
4800	0.49766083058527505
4900	0.4942425289662964
5000	0.4886987932127483
5100	0.4901175132628737
5200	0.5145772330570112
5300	0.5187267503209371
5400	0.5197555835338932
5500	0.5251654994545873
5600	0.5080911479034285
5700	0.48640533823206056
5800	0.46861355474818833
5900	0.4751672813313945
6000	0.4660963417387051
6100	0.478462894737703
6200	0.5196467707015132
6300	0.5138764574041234
6400	0.5018735057455928
6500	0.5247281440433937
6600	0.48989756045295973
6700	0.4712601074399601
6800	0.4841141696593212
6900	0.47484408586454663
7000	0.48908315409008196
7100	0.5109110346306664
7200	0.5317483337397277
7300	0.5735663606721886
7400	0.6074475068769092
7500	0.603624474121503
7600	0.5915053910623984
7700	0.5581212596340208
7800	0.5730677652259999
7900	0.5847850798549815
8000	0.5977396683884991
8100	0.6257263627122144
8200	0.6440071355333147
8300	0.62585805462669
8400	0.6231101241846632
8500	0.6276889501866522
8600	0.6060610576679296
8700	0.5989754663431058
8800	0.5688480973036719
8900	0.5544481866950122
9000	0.5555250515824781
9100	0.5641121951235705
9200	0.5344063442817344
9300	0.5039490491235341
9400	0.4744843143349016
9500	0.490252477660988
9600	0.49284595043695845
9700	0.49063004208329625
9800	0.5144899581702163
9900	0.5163051420113902
10000	0.5169987769502455


==> figs_data/Fig11/Fig11-ErrorTriangularMean0Var07BISON_80211a.txt <==
100	9.343103142654964
200	6.795811167265849
300	4.546725321942219
400	3.4748762767715498
500	2.985799492308654
600	2.566580294406876
700	2.4355331191578173
800	2.2442777966131757
900	1.8978013942932181
1000	2.0140717709185623
1100	1.7213989521885082
1200	1.7238195364096358
1300	1.6711259852249114
1400	1.7101436759950133
1500	1.6810357873788604
1600	1.5508742475275878
1700	1.3526812782530158
1800	1.390462825868397
1900	1.2878282765157254
2000	1.2185784478862234
2100	1.2217278197523813
2200	1.2874718070607614
2300	1.3686277892180172
2400	1.3040084176954496
2500	1.2064476194832991
2600	1.2990496373295386
2700	1.262494076207588
2800	1.0917752804217644
2900	1.093354520771996
3000	1.0505595507482612
3100	1.0981211550567025
3200	1.0117076211206921
3300	1.0551441143934426
3400	0.972998689194057
3500	0.8755991304483075
3600	0.770736663324641
3700	0.7768485289347922
3800	0.7961605107145999
3900	0.7950486679888371
4000	0.8281866551430854
4100	0.8697429495264972
4200	0.9296961429827917
4300	0.9305108956877461
4400	0.8947338805427307
4500	0.883204198338774
4600	0.912660855505095
4700	0.8919291062851046
4800	0.9027884602440679
4900	0.891302764318425
5000	0.8351723615121074
5100	0.8226224850280346
5200	0.8028415091934705
5300	0.8039286766349393
5400	0.8131462161363886
5500	0.842658651456972
5600	0.8334459734195434
5700	0.832357583051504
5800	0.8117151226817471
5900	0.8096909820262539
6000	0.7911505784967973
6100	0.7688356556363943
6200	0.7397849985082132
6300	0.7346208191112426
6400	0.7204958402184475
6500	0.7106404206861043
6600	0.671674760485658
6700	0.6929645242335027
6800	0.6737304958282095
6900	0.644798243415906
7000	0.6243589492815858
7100	0.6057965979782268
7200	0.625312366799264
7300	0.62191907146196
7400	0.6204307099268506
7500	0.5937455852516251
7600	0.5835167688684352
7700	0.5871539049017827
7800	0.6025350056925305
7900	0.6141155529891051
8000	0.6258602323158301
8100	0.5831138110547444
8200	0.5793965941237929
8300	0.5662221339882905
8400	0.5746511385245442
8500	0.563787864767079
8600	0.5546939841487273
8700	0.5466118692796442
8800	0.5649091977141582
8900	0.5600971293978745
9000	0.5852802974912805
9100	0.5801425663144215
9200	0.5826799217718417
9300	0.5932180107505189
9400	0.583920124725836
9500	0.5781979316068657
9600	0.5631211787111711
9700	0.5683483924949826
9800	0.5703119553132296
9900	0.5847782875740251
10000	0.5915570624031261


==> figs_data/Fig11/Fig11-ErrorTriangularMean0Var07BISON_80211ac.txt <==
100	6.696566118025503
200	5.755812064401687
300	4.164139932505396
400	4.349976508507897
500	2.749085671935706
600	3.0289195519057586
700	2.9764569539605863
800	2.3372614641306946
900	2.281653947512254
1000	2.2803288902765435
1100	2.16896738187031
1200	2.1419623198754896
1300	2.1678686155788474
1400	1.9183455075909777
1500	2.0270430725261117
1600	1.848889700180706
1700	1.7059099656867929
1800	1.6639940449595017
1900	1.766319104908732
2000	1.8478454006789562
2100	1.702535934533927
2200	1.5358072482233498
2300	1.508031416052454
2400	1.2921382185147365
2500	1.0667879764835178
2600	1.0158098958625532
2700	0.982250048969874
2800	0.9623398370960814
2900	0.9593787894842336
3000	0.9751680421864394
3100	0.9968393963638534
3200	1.037004362331146
3300	1.1359949397313474
3400	1.1399445259328476
3500	1.108241270925575
3600	1.1372719992375553
3700	1.085700808749664
3800	1.083007803486879
3900	1.0676628328249649
4000	1.034058211084826
4100	0.9952840114763859
4200	0.9815768779859725
4300	0.9830069797000222
4400	0.9656213388113885
4500	0.9599780352086782
4600	0.9821509647666886
4700	0.9910893834129838
4800	1.0093024599857474
4900	0.9888161440932209
5000	0.9260653126401907
5100	0.8735879747457744
5200	0.9628681521416667
5300	0.9937928141286252
5400	0.9826456827345285
5500	0.8952540885051548
5600	0.9284165406816953
5700	0.8882215706981214
5800	0.9113029552685816
5900	0.8938926846690408
6000	0.8987030534685232
6100	0.9267450255612318
6200	0.9544478989271283
6300	0.971695767484249
6400	0.9631317919247095
6500	0.9255841384735817
6600	0.9023151157733764
6700	0.8573060051748344
6800	0.783362568321735
6900	0.7860842465554329
7000	0.8043213792981447
7100	0.7660998370332807
7200	0.7716128427700539
7300	0.8079860284411069
7400	0.855179098320292
7500	0.9157057825493808
7600	0.8363741428730833
7700	0.8198337819136583
7800	0.8094530717475266
7900	0.7948785275940793
8000	0.7599209955785966
8100	0.7170101759915611
8200	0.6943401614646376
8300	0.6641746033229481
8400	0.6888147845816093
8500	0.7226469688966689
8600	0.7271215186866586
8700	0.6905813906809187
8800	0.6897158871502145
8900	0.6324192726060289
9000	0.6022595599655604
9100	0.5635845933270787
9200	0.5760273664155592
9300	0.5704340457013899
9400	0.5871299626406455
9500	0.589233379456445
9600	0.5943065975007471
9700	0.5819128447018045
9800	0.5907345744138296
9900	0.5904136806661029
10000	0.5754884683254176


==> figs_data/Fig11/Fig11-ErrorTriangularMean0Var1BISON_80211a.txt <==
100	11.290232829056793
200	8.261313765741697
300	5.649586596619972
400	5.291471242470916
500	3.8332817601244566
600	2.907298298796789
700	3.0079301809070813
800	2.9209472157428706
900	3.0873376190094253
1000	2.8991954266330566
1100	2.5957549064657575
1200	2.426497127546085
1300	2.433229121639698
1400	2.286559198311913
1500	2.1499749559603245
1600	2.341530138351061
1700	2.0723693315645093
1800	2.0697770272467864
1900	1.866593021948546
2000	2.0386519754876247
2100	2.0135545611616834
2200	1.8956123387810777
2300	1.826154412409224
2400	1.7815151481458003
2500	1.8325796913152603
2600	1.7287001392435146
2700	1.6972290217498909
2800	1.680638071370609
2900	1.4821871505978805
3000	1.3232482913999066
3100	1.3585380394786029
3200	1.239150933331729
3300	1.2696133319401355
3400	1.4636168248616885
3500	1.2934070015646884
3600	1.240628660869703
3700	1.1411988452081376
3800	1.1329294543500057
3900	1.1825044540448886
4000	1.3043453531546163
4100	1.2209394080694835
4200	1.381729796446919
4300	1.2575690604288354
4400	1.3226581169091105
4500	1.4192395406065828
4600	1.3726784720654592
4700	1.3554217426215018
4800	1.2623943644939146
4900	1.2720478561603559
5000	1.2014289333452979
5100	1.1914174925923788
5200	1.1396592956712652
5300	1.058861285056011
5400	0.9783699402438231
5500	1.017286009301188
5600	0.909667350725016
5700	0.9070693897987498
5800	0.9255682250419994
5900	0.895783544733348
6000	0.8475221005892166
6100	0.8429920512369051
6200	0.8844312825038544
6300	0.8131376232439607
6400	0.826061209267948
6500	0.7790256012138742
6600	0.850988205850598
6700	0.8478133952757219
6800	0.8287152823924657
6900	0.7976858493624093
7000	0.7965800411843702
7100	0.7869445669870458
7200	0.785760874706682
7300	0.7331495904401777
7400	0.7283989975973952
7500	0.7626565561295138
7600	0.8408663638002168
7700	0.7940850678907055
7800	0.8522491734299251
7900	0.8285001608504103
8000	0.7801481399561965
8100	0.8416244643027824
8200	0.8526860889699606
8300	0.876008622437098
8400	0.9414694782681466
8500	0.9937020034326167
8600	0.9826235623640684
8700	0.9783550198017111
8800	0.9289097971917784
8900	0.9098369062159294
9000	0.8241072449257558
9100	0.7909125745914312
9200	0.7592799892672986
9300	0.7632929065063365
9400	0.7581326468568931
9500	0.7216346749195851
9600	0.6892894619782624
9700	0.6865237407289725
9800	0.6877924225703396
9900	0.6963325627953338
10000	0.704894512369151


==> figs_data/Fig11/Fig11-ErrorTriangularMean0Var1BISON_80211ac.txt <==
100	11.905853070114022
200	6.024483331511847
300	4.683079232789151
400	4.133519767915633
500	3.3688896237512753
600	2.934950802792613
700	2.958532250574955
800	3.1268801985130565
900	3.3286733682138774
1000	3.3872614313957357
1100	3.11714810223139
1200	3.357113489210711
1300	3.0706000377728344
1400	2.4411109654802914
1500	2.441382100777574
1600	2.4131693084544423
1700	2.1781076528700893
1800	2.2184051287412956
1900	2.0619956228826055
2000	2.08544511752811
2100	1.93194133503188
2200	1.7148373879795147
2300	1.4930043196557397
2400	1.4334077679682198
2500	1.4441287829717027
2600	1.4080363849831061
2700	1.4194486437263552
2800	1.4724084977900989
2900	1.4552381671658452
3000	1.3626088180986076
3100	1.3460209037550332
3200	1.377897679340123
3300	1.316051193524359
3400	1.298080575413636
3500	1.2751007855862468
3600	1.2862547669339364
3700	1.3017590493221436
3800	1.3716708381996343
3900	1.428851520313586
4000	1.470205584320965
4100	1.590517820728934
4200	1.6348786486861544
4300	1.576924252229702
4400	1.469266150636244
4500	1.4195907718947327
4600	1.4729280406213408
4700	1.4214073987272686
4800	1.2588545411583996
4900	1.2806172417813144
5000	1.3071794841827258
5100	1.3805014703172986
5200	1.2713281211097613
5300	1.300091570666851
5400	1.3123644358160933
5500	1.3469976334982903
5600	1.4717436016155432
5700	1.6309768844833172
5800	1.646928553171918
5900	1.5221760005191385
6000	1.5043125335377001
6100	1.5180691708834217
6200	1.5092478909830334
6300	1.4709900007689782
6400	1.4201315679361812
6500	1.389549137097589
6600	1.367544747738947
6700	1.3765543294046267
6800	1.4246456216658603
6900	1.4441662194005858
7000	1.4686377393274483
7100	1.4563074912259426
7200	1.399398718421196
7300	1.3459501692920246
7400	1.3871244885532976
7500	1.3805058195277982
7600	1.338489184907161
7700	1.2443492571379124
7800	1.305893803837762
7900	1.321687705571236
8000	1.2537329736001652
8100	1.2658255925202013
8200	1.2891520020048122
8300	1.3230136781266426
8400	1.2679024359914026
8500	1.2579675735134972
8600	1.2487831377031002
8700	1.174960364596615
8800	1.1860508603321307
8900	1.1627944467794296
9000	1.1616968557673601
9100	1.1462490646276535
9200	1.1740350948290939
9300	1.2017640671965353
9400	1.2035834926169287
9500	1.1612582791011905
9600	1.2211339549435822
9700	1.171769327960078
9800	1.1735583259643363
9900	1.183724520826189
10000	1.1664261583648567


==> figs_data/Fig11/Fig11-ErrorUniformMean0Var01BISON_80211a.txt <==
100	3.3353189421503298
200	2.109165828274074
300	1.3866812580603174
400	1.2285330012605833
500	1.1252657997783952
600	0.8683331811084506
700	0.6735359184882679
800	0.6053929533135208
900	0.6395286928029141
1000	0.8923959398744366
1100	0.8517469124199373
1200	0.9696394731681952
1300	0.7792420678285179
1400	0.7506616514296932
1500	0.7429944319762178
1600	0.6853490371693988
1700	0.7015215007527226
1800	0.6219317346529394
1900	0.6690764271137796
2000	0.6535755958740133
2100	0.672531019079802
2200	0.5989709172876978
2300	0.6332916843859664
2400	0.6624605962615249
2500	0.6177191994043163
2600	0.5773664131436647
2700	0.5293240843206846
2800	0.5645201692813019
2900	0.5767927667834485
3000	0.5609456007187639
3100	0.5739554283945871
3200	0.5783828098340785
3300	0.5432013569154641
3400	0.5511608832287216
3500	0.5842506474660141
3600	0.5242768394782367
3700	0.5083548746349678
3800	0.49912543558787453
3900	0.4918154852851693
4000	0.44332600289244445
4100	0.4091129119427138
4200	0.4037772523645806
4300	0.404818048561566
4400	0.3996149994011732
4500	0.3965692858522872
4600	0.37730563076952706
4700	0.3482750268967223
4800	0.36695292126164963
4900	0.36046706581540633
5000	0.3513094898064893
5100	0.33546127496068584
5200	0.336884153657401
5300	0.31986509843859784
5400	0.33175959011509804
5500	0.3294994468977137
5600	0.3455408738970079
5700	0.34930769066006917
5800	0.3590725946710763
5900	0.35211852250043313
6000	0.36023483070626844
6100	0.3617415896543364
6200	0.3514579147330395
6300	0.34145028227006696
6400	0.33541936473677225
6500	0.3385924976871309
6600	0.34711440891629763
6700	0.3434295679312882
6800	0.3398215396523981
6900	0.3352118665307913
7000	0.34772100363957037
7100	0.34907581084041084
7200	0.35173472576573067
7300	0.34661603891353826
7400	0.3487723656008868
7500	0.33992290637632305
7600	0.35019645329694526
7700	0.3513291609782954
7800	0.35899979143921007
7900	0.3484151373866596
8000	0.3379947107603556
8100	0.34056620519988456
8200	0.34222065655094275
8300	0.34752104482269175
8400	0.3406906088943629
8500	0.3435772993667001
8600	0.3445735388510727
8700	0.3507868030393696
8800	0.35540087573782847
8900	0.35814733822460454
9000	0.35897522993889913
9100	0.34905359575803635
9200	0.35385161767108997
9300	0.3612816787176172
9400	0.3632418781891076
9500	0.35706023691606253
9600	0.3547209249024662
9700	0.3580726781544712
9800	0.35671209505306933
9900	0.3585780491793855
10000	0.36214118707276555


==> figs_data/Fig11/Fig11-ErrorUniformMean0Var01BISON_80211ac.txt <==
100	1.7536920243319578
200	3.1641418141646236
300	3.3229589304903415
400	2.245650034484548
500	1.6715857942466774
600	1.722818553747647
700	1.5731184004511862
800	1.533397398153246
900	1.421478806105725
1000	1.2079986218503933
1100	1.0246793655838928
1200	0.9349798082745374
1300	0.8164059887338624
1400	0.7834373797754814
1500	0.7332948243941573
1600	0.6348752066561048
1700	0.62428240484385
1800	0.6000369167523374
1900	0.5841103596663083
2000	0.5525580985032336
2100	0.5313766357782086
2200	0.5470192002535477
2300	0.5475533687920482
2400	0.5489909878755235
2500	0.5465977662197652
2600	0.550771519760982
2700	0.5518169474574321
2800	0.5338387374775557
2900	0.5288770343307405
3000	0.519658672477533
3100	0.49890910595664195
3200	0.4756639553366071
3300	0.45799515894810133
3400	0.4675007645259726
3500	0.45882955457527436
3600	0.4200950054155044
3700	0.4121088633603805
3800	0.3951634684924842
3900	0.3836106562649349
4000	0.37112567668958724
4100	0.3669122333334514
4200	0.36761368351390905
4300	0.38047103181777686
4400	0.3814801614585975
4500	0.39744550816160995
4600	0.38559218327277023
4700	0.40314458580230905
4800	0.40777692154944845
4900	0.3973506964545166
5000	0.37714741798784246
5100	0.36592153562417457
5200	0.35428837761000415
5300	0.35397861422849536
5400	0.35278061353609047
5500	0.341628862215778
5600	0.3328367581668346
5700	0.3372295046446894
5800	0.3253628530469826
5900	0.31524394530352856
6000	0.3198890313987946
6100	0.31758773575369054
6200	0.32642220996851995
6300	0.3192088971123823
6400	0.3129307119658194
6500	0.3134833680953762
6600	0.30640428189264673
6700	0.29656112887752073
6800	0.29090583564916983
6900	0.28458957915390926
7000	0.2822799905018983
7100	0.2763361783006246
7200	0.2839256756347624
7300	0.2897470037223471
7400	0.2915096249988878
7500	0.3036788130268704
7600	0.30459206399011407
7700	0.29656505065135974
7800	0.30513492125876246
7900	0.309165538538565
8000	0.3095912516633774
8100	0.3073181929638693
8200	0.3172656414371886
8300	0.3157581563641614
8400	0.3195482436505799
8500	0.3153081574817591
8600	0.3151636715562774
8700	0.30071880163377784
8800	0.29456291608605056
8900	0.2932542396605129
9000	0.29184749071033167
9100	0.28651087665522823
9200	0.2865890343560764
9300	0.29346317921307735
9400	0.28598516613724456
9500	0.2794154364565671
9600	0.2756826903122516
9700	0.27462902261674316
9800	0.2796773441148872
9900	0.2769696969466864
10000	0.27870963795496095


==> figs_data/Fig11/Fig11-ErrorUniformMean0Var04BISON_80211a.txt <==
100	4.345999845823051
200	2.8910386102681604
300	2.2898694226797827
400	1.9557844940629803
500	1.6370621497779752
600	1.545023706886754
700	1.4709413493015422
800	1.4664791762520188
900	1.3885675713968413
1000	1.1704292970630839
1100	0.9891875507224874
1200	0.8749236433481151
1300	0.8374906704783314
1400	1.0781202578455975
1500	0.8967098258872674
1600	0.9463305065778513
1700	0.8431194380264593
1800	0.8345203005759673
1900	0.815498926183043
2000	0.7598013751487153
2100	0.8549949494138112
2200	0.903168785476904
2300	0.7945023404304585
2400	0.7801659299896073
2500	0.8616537426434476
2600	0.8966268033509623
2700	0.9170032875802862
2800	0.8546628717478059
2900	0.7712132667888698
3000	0.7113675328750446
3100	0.7188949508337146
3200	0.7105991634475615
3300	0.690445177770009
3400	0.7046850524171477
3500	0.6338132478906928
3600	0.5976525790141239
3700	0.6441681801155994
3800	0.6402840427975321
3900	0.6126428151849553
4000	0.6128548697324022
4100	0.5881674967711774
4200	0.5914232893110594
4300	0.5627531710005229
4400	0.5531923521428084
4500	0.5441762403893264
4600	0.5594700807583807
4700	0.5509357591885619
4800	0.5427328676265759
4900	0.5376823574111924
5000	0.5455100810528465
5100	0.5127776993575779
5200	0.49723627488172184
5300	0.4886274054811395
5400	0.49382206223381797
5500	0.5034861839138145
5600	0.49167215379671353
5700	0.4910158766473316
5800	0.4715035653346362
5900	0.44779736442251317
6000	0.44129998259376185
6100	0.4262999329240884
6200	0.4343192281826518
6300	0.429513486511958
6400	0.43015680394817224
6500	0.4107401442884893
6600	0.4079777977196599
6700	0.4163245404781719
6800	0.4233098557418913
6900	0.435544618789713
7000	0.43409248561766134
7100	0.4334530421869261
7200	0.4551241250830601
7300	0.4617965953984609
7400	0.44932400581851795
7500	0.4497894855479459
7600	0.4660669794804947
7700	0.4638265963160323
7800	0.46018288217062775
7900	0.46072850317325736
8000	0.44032105978573816
8100	0.43521806563407495
8200	0.4344558420481093
8300	0.42234810465737394
8400	0.4213407315936309
8500	0.4294031510121954
8600	0.4460428964696206
8700	0.43387932579369703
8800	0.4251364467558432
8900	0.41664644584265886
9000	0.42999781115207725
9100	0.43765439914557197
9200	0.43482673685466017
9300	0.42494203370341666
9400	0.4163657653886759
9500	0.4183526922813457
9600	0.4196316383507935
9700	0.41558673656962236
9800	0.3971542529958611
9900	0.39232932432109635
10000	0.3848796164919577


==> figs_data/Fig11/Fig11-ErrorUniformMean0Var04BISON_80211ac.txt <==
100	8.328765925738896
200	8.369105029378286
300	8.272335102499941
400	8.06972159496534
500	8.145559752401894
600	8.04918693752731
700	7.937116992484052
800	7.107577727413599
900	6.605200690912099
1000	6.028470027134802
1100	5.496812778939514
1200	4.964271026799466
1300	4.428555301698965
1400	3.951232288540013
1500	3.552929462422738
1600	3.179208555067902
1700	2.9200400697708204
1800	2.7872213935716417
1900	2.613647193387081
2000	2.295025426666257
2100	2.046813886871263
2200	1.938995635847263
2300	1.828531901225077
2400	1.6939815714549127
2500	1.6374249151547389
2600	1.5957250041634838
2700	1.4923755209659793
2800	1.416890545607828
2900	1.3728257431843647
3000	1.3775586370747706
3100	1.302482629018414
3200	1.2687967068080468
3300	1.2207421483516614
3400	1.1477765680524785
3500	1.1032200685538955
3600	1.0693074402628042
3700	1.0475536394311007
3800	1.0315396615317811
3900	0.9864518067438156
4000	0.953897742826996
4100	0.9270261712596837
4200	0.9241773821203483
4300	0.9535746378734872
4400	0.952751820555335
4500	0.9636062876145958
4600	0.9660434604353157
4700	0.9249229212555861
4800	0.9528641576536927
4900	0.9430201606774632
5000	0.8788846629560682
5100	0.8432081777662006
5200	0.8375380972280482
5300	0.8114635229085252
5400	0.7962052506963175
5500	0.7985950731390404
5600	0.8322875167665986
5700	0.8353094805178785
5800	0.8113012656793614
5900	0.8279965009273837
6000	0.8104939093575183
6100	0.7669059934860912
6200	0.783193795674663
6300	0.7759928753476971
6400	0.768059877340079
6500	0.7641349111691227
6600	0.8030734141457856
6700	0.7887827078083092
6800	0.8111206453817204
6900	0.8473982884166562
7000	0.873239147578005
7100	0.9110859887079528
7200	0.8866240515479832
7300	0.9287080492633778
7400	0.9252206381027862
7500	0.9076963251827976
7600	0.9000078504995203
7700	0.8998098616268067
7800	0.8655954657975542
7900	0.8179631811741217
8000	0.8147956940208303
8100	0.8410428465419387
8200	0.8440857786407889
8300	0.8078286840567159
8400	0.7782739735172299
8500	0.7281369499496293
8600	0.7659232376039141
8700	0.7715034883618729
8800	0.808005984154221
8900	0.797085695809244
9000	0.7863099465739083
9100	0.7685881399222012
9200	0.7911861695375819
9300	0.8222595390414824
9400	0.7942045815510994
9500	0.7961652671995125
9600	0.7662637223166939
9700	0.7856365002004112
9800	0.8323960372050294
9900	0.8385263260694558
10000	0.8616719343324064


==> figs_data/Fig11/Fig11-ErrorUniformMean0Var07BISON_80211a.txt <==
100	6.651271237668431
200	7.143601498151843
300	6.544802788030218
400	4.783150951732729
500	4.24492895282571
600	3.282194718239129
700	3.1539838311093082
800	2.5771424984800078
900	3.167872422668595
1000	2.8646002486130158
1100	3.101606456525481
1200	2.611980469064676
1300	2.2373951911861454
1400	1.6941962589044053
1500	1.4949887343686115
1600	1.465827288044899
1700	1.5366683029168515
1800	1.4603314788455182
1900	1.4041627649012585
2000	1.275798759152828
2100	1.34394321985787
2200	1.2952630147228634
2300	1.124921088696752
2400	1.168157275796034
2500	1.1752890279808241
2600	1.1105453324402248
2700	1.0937105945725847
2800	1.0096535274775675
2900	0.94602133002941
3000	0.929248177990587
3100	0.9616718622268082
3200	0.9573065610281901
3300	0.9618976170038139
3400	1.0030787616009036
3500	0.9677917188594449
3600	0.9770134380206343
3700	0.9728360385244629
3800	0.956472622551189
3900	0.9072039108643822
4000	0.929544983850036
4100	0.9820628518730389
4200	1.0296061739040283
4300	1.1098566215690087
4400	1.0338374244820303
4500	1.0830280296775359
4600	1.033437771205925
4700	0.9901724903356668
4800	0.9512280250640119
4900	0.9973134378912363
5000	1.0364605662363575
5100	1.0193073119473155
5200	1.0206110164493225
5300	0.9909947295393807
5400	0.9577378924931282
5500	0.9159465115922529
5600	0.873126699676817
5700	0.8816655737466874
5800	0.862019607391403
5900	0.8374598184005323
6000	0.7820024500141614
6100	0.768690986984268
6200	0.7663041189017294
6300	0.7694303536005123
6400	0.7812527509635459
6500	0.7799329059918847
6600	0.7510416256203456
6700	0.7420650767123363
6800	0.7427816309941306
6900	0.7358198490703245
7000	0.7179406481691046
7100	0.711723929110633
7200	0.6987682600883433
7300	0.7007605470044497
7400	0.6961832591662899
7500	0.6872283500871674
7600	0.7124582424716408
7700	0.7038603666274242
7800	0.6756778255320484
7900	0.6616522683618627
8000	0.6554883233931721
8100	0.666779753758931
8200	0.6854339766967713
8300	0.6773912674511848
8400	0.6986128213984985
8500	0.6802348729549124
8600	0.690820779975482
8700	0.6797332008323309
8800	0.6700477749880349
8900	0.673727258796106
9000	0.6923265612676348
9100	0.6686521246311657
9200	0.6716425696066608
9300	0.670664688293357
9400	0.6822591407662487
9500	0.6714180370734796
9600	0.7016819548513525
9700	0.6920175845172026
9800	0.6941578900322725
9900	0.6663200726358696
10000	0.6761233170836647


==> figs_data/Fig11/Fig11-ErrorUniformMean0Var07BISON_80211ac.txt <==
100	6.1458263121404775
200	5.770608077637061
300	4.326126131253748
400	3.271265305224148
500	2.8261453579092795
600	2.625616261305552
700	2.2884629655295723
800	2.2809364576880675
900	2.1875962766891277
1000	2.1689384998848418
1100	1.967055189779956
1200	1.790446129208085
1300	1.8261999606709836
1400	1.789029311333465
1500	1.7098278634459376
1600	1.6702619833913772
1700	1.670736916679303
1800	1.6430619527140635
1900	1.6468708001652816
2000	1.5923792822227512
2100	1.5857439539749125
2200	1.56457407823752
2300	1.5510100868894983
2400	1.4702256651333703
2500	1.4067260361129006
2600	1.310963329346784
2700	1.313980844089791
2800	1.3781328406571876
2900	1.2598036141064313
3000	1.2681978440077444
3100	1.2665319865582634
3200	1.3079039553581
3300	1.1997711613119153
3400	1.02103690815963
3500	1.077421017913295
3600	1.0960527832065168
3700	1.0729546824305631
3800	0.927706387734375
3900	0.8559915231798101
4000	0.8791451836125931
4100	0.8171727875076584
4200	0.8191923875534286
4300	0.8274105826298809
4400	0.7795430406819719
4500	0.7536063688560546
4600	0.7415686715544326
4700	0.8328025378719559
4800	0.8592232490451012
4900	0.8379925140539797
5000	0.872135790906242
5100	0.8480067061929477
5200	0.8373898272864865
5300	0.8288299719234544
5400	0.799440284862044
5500	0.7644580202530024
5600	0.7464312904092338
5700	0.7562626607330429
5800	0.7810936321752138
5900	0.7928706202897899
6000	0.7785550718577241
6100	0.7671746756402342
6200	0.7452010141092842
6300	0.7462589214222676
6400	0.7455405397603272
6500	0.6888887863527771
6600	0.6708947554791678
6700	0.6952312905231963
6800	0.6381660489115718
6900	0.6208623418794873
7000	0.605874959776287
7100	0.584128379665657
7200	0.5838545144573005
7300	0.5639550770532651
7400	0.5625308719095728
7500	0.5724536014527501
7600	0.566528965222389
7700	0.5419458883311137
7800	0.5173366639334348
7900	0.5279527575840604
8000	0.5125590175354517
8100	0.5042102266640427
8200	0.4903544348001247
8300	0.48391321887835664
8400	0.48477762628586174
8500	0.47916778724690806
8600	0.48105609115351916
8700	0.4911514170611185
8800	0.49108653960487925
8900	0.4832686001548865
9000	0.4939912252098822
9100	0.4771815670256388
9200	0.4666073929137582
9300	0.4709816538871223
9400	0.47537830864663994
9500	0.48878759315502407
9600	0.4995132898541925
9700	0.5076577334027803
9800	0.5035459517889365
9900	0.5124456350093141
10000	0.5063757807376277


==> figs_data/Fig11/Fig11-ErrorUniformMean0Var1BISON_80211a.txt <==
100	10.12036077147919
200	6.94149137491148
300	5.817244266429924
400	5.362110320221582
500	4.900294712503033
600	2.815326250661201
700	2.7600020874984783
800	2.9438768303867207
900	2.523402970521858
1000	2.123021057797331
1100	1.88628846618532
1200	1.7410993328522437
1300	1.630479618024708
1400	1.581830454499169
1500	1.7912128902682412
1600	1.7625054305873886
1700	1.6943843104979808
1800	2.116221002999922
1900	2.031382017512378
2000	1.7146272470543096
2100	1.806906657740413
2200	1.7870103347026005
2300	1.9159413529071119
2400	1.792191408485138
2500	1.6797426343301822
2600	1.5693942093033115
2700	1.31856551282948
2800	1.2687650906154462
2900	1.2568841786997784
3000	1.2937420370481194
3100	1.1766565704537726
3200	1.1569843344054505
3300	1.0956982510048905
3400	1.1329544440495882
3500	1.113400091056505
3600	0.9886908561269507
3700	0.9549110119408226
3800	0.9741640503682589
3900	1.0017257183267532
4000	0.9768470539513175
4100	0.9819707526277172
4200	0.9997393125217544
4300	0.9546899366339973
4400	0.9847367289268476
4500	1.040960166385858
4600	0.9787035369139262
4700	0.9498698041455215
4800	0.900383989691889
4900	0.8416848582064348
5000	0.8235089198876295
5100	0.7820996775117524
5200	0.7621243499685733
5300	0.7671482832025732
5400	0.7784595487194964
5500	0.785082496163497
5600	0.7984014142321598
5700	0.7474491692696433
5800	0.7521055516710504
5900	0.7854884382163192
6000	0.8656186916170442
6100	0.8113380089399983
6200	0.7999449186143154
6300	0.7760563164578684
6400	0.765119837510909
6500	0.7252620273735175
6600	0.7244190060334149
6700	0.7266156109733829
6800	0.7445969508175524
6900	0.7471773271076644
7000	0.7001110579734444
7100	0.7008114628236372
7200	0.6729448498462887
7300	0.6841603487059019
7400	0.7082646650501091
7500	0.6747960034232962
7600	0.6722561845389237
7700	0.647366782165591
7800	0.6447893768389437
7900	0.6472369017523648
8000	0.6557488218057445
8100	0.6470459719346168
8200	0.6451666895601279
8300	0.6713378057435619
8400	0.6862043277420612
8500	0.6960684133564428
8600	0.7189124695461403
8700	0.7189625444918022
8800	0.7136596414465117
8900	0.7212851138074116
9000	0.7258991617922277
9100	0.7340623214626305
9200	0.7117854347372372
9300	0.7374536621389325
9400	0.7312177584660448
9500	0.7379278104471042
9600	0.7091715068924601
9700	0.7090688777427943
9800	0.7423912622148806
9900	0.7216739510298567
10000	0.7412865643552777


==> figs_data/Fig11/Fig11-ErrorUniformMean0Var1BISON_80211ac.txt <==
100	9.407808920330705
200	6.426267359548426
300	4.572355488502204
400	9.350476568552695
500	6.905043892768859
600	6.641336588055573
700	5.803997180235691
800	4.749313399477507
900	4.117170846464603
1000	4.190474677938333
1100	3.9835180793804033
1200	3.475329719095143
1300	3.1140607827951214
1400	2.9085904845073856
1500	2.687398682221414
1600	2.336967608854266
1700	2.1344711145877824
1800	1.9326879864929936
1900	1.7684803606809112
2000	1.8102945953024232
2100	1.8066372984296635
2200	1.5616665641066163
2300	1.5559640119235927
2400	1.5638454445416698
2500	1.5074174656164985
2600	1.472958907276052
2700	1.5150532054770027
2800	1.5405634218030715
2900	1.5549488974636605
3000	1.4838677218510417
3100	1.501447183574385
3200	1.423015073888152
3300	1.377646702214051
3400	1.2767668190878398
3500	1.255897843698506
3600	1.2766122866923413
3700	1.2934152852013059
3800	1.304790382037979
3900	1.248826249149687
4000	1.2051820548164187
4100	1.3072637666722642
4200	1.3226884772703045
4300	1.3678557108195692
4400	1.3497342068503146
4500	1.331557080477964
4600	1.4581704849421158
4700	1.5021255648075993
4800	1.4960805022678443
4900	1.476032913446261
5000	1.4848532152459486
5100	1.475577946177083
5200	1.4623306671509226
5300	1.4777821885651294
5400	1.5169971774084843
5500	1.5299369192952668
5600	1.5609604810406383
5700	1.4385314112716405
5800	1.440855719131918
5900	1.4406928970310278
6000	1.3320969996226781
6100	1.3199912141171808
6200	1.2836254124401307
6300	1.2756597489189687
6400	1.2793568678371232
6500	1.2186255386359053
6600	1.1958139779594037
6700	1.2188803668755954
6800	1.2227246922378472
6900	1.219279574550086
7000	1.195918081084159
7100	1.1704786291808775
7200	1.1713683836415785
7300	1.1989846891338234
7400	1.1819599813069601
7500	1.1319355272624991
7600	1.1659928530154957
7700	1.2090173519218868
7800	1.2080525692855986
7900	1.2588684022770453
8000	1.246240950369554
8100	1.2608647949120668
8200	1.2285531454787135
8300	1.174582014109177
8400	1.1972705395145624
8500	1.239029982550818
8600	1.2148336370558752
8700	1.2036450698730903
8800	1.223881794486744
8900	1.2069665265169933
9000	1.1989225709616564
9100	1.205382351434622
9200	1.2153310371462567
9300	1.2079175406488218
9400	1.2028400435661695
9500	1.2450585975325341
9600	1.3281114023292562
9700	1.3015023185397467
9800	1.2854019452932164
9900	1.2395839690852029
10000	1.225208761231272


==> figs_data/Fig12-RecoveredFingerprintGaussianVar1TemplateBISON.txt <==
1   -1.1202
2   2.2898
3   10.216
4   14.783
5   -0.5518
6   9.3535
7   16.0635
8   14.6502
9   0.6152
10  20.8789
11  23.0488
12  1.009
13  4.751
14  18.371
15  -2.782
16  -5.8031
17  -8.0437
18  20.1161
19  1.8709
20  21.2751
21  -15.8686
22  17.5593
23  16.0551
24  -18.3086
25  18.0332
26  -6.082
27  12.6487
28  0.3676
29  -0.3676
30  -5.6477
31  16.5905
32  -4.2758
33  5.7361
34  0.6997
35  17.8384
36  12.8602
37  -8.1523
38  -3.3561
39  11.8519
40  -5.8623
41  -1.4473
42  -24.66
43  -14.7686
44  -16.7134
45  -0.7771
46  -18.4594
47  -6.0717
48  -17.0902
49  -17.4635
50  6.8754
51  -13.1929
52  10.5506
53  -22.3268
54  -7.6387
55  -26.2725
56  -1.1202


==> figs_data/Fig12-RecoveredFingerprintLaplacianVar1TemplateBISON.txt <==
1   -1.1404
2   2.9439
3   12.4926
4   16.1901
5   0.6832
6   10.57
7   18.1648
8   16.1326
9   1.9275
10  20.285
11  23.5123
12  1.5757
13  3.6931
14  19.3509
15  -2.4981
16  -4.2264
17  -8.7328
18  19.7855
19  3.6549
20  21.6512
21  -15.6424
22  17.1289
23  17.5332
24  -18.0943
25  19.2118
26  -4.9667
27  12.9963
28  -0.3637
29  0.3637
30  -5.9649
31  16.7351
32  -3.1294
33  7.7239
34  2.1637
35  17.5746
36  12.2477
37  -9.4743
38  -3.842
39  12.8085
40  -5.6214
41  -1.0135
42  -23.6629
43  -13.2893
44  -16.9739
45  -0.0276
46  -17.5188
47  -6.1593
48  -16.4161
49  -15.9937
50  5.721
51  -13.349
52  10.9909
53  -20.593
54  -6.8808
55  -26.6468
56  -1.1404

==> figs_data/Fig12-RecoveredFingerprintTriangularVar1TemplateBISON.txt <==
1   -1.918
2   3.1686
3   11.7043
4   15.6919
5   1.1821
6   10.4618
7   17.0351
8   14.2866
9   1.6704
10  19.5313
11  24.9198
12  2.6259
13  3.9429
14  18.7102
15  -2.0197
16  -4.5879
17  -9.314
18  20.2304
19  2.9825
20  21.6217
21  -15.4656
22  17.9625
23  16.7346
24  -18.2993
25  19.4777
26  -6.2198
27  12.9154
28  0.6757
29  -0.6757
30  -5.8302
31  17.2609
32  -2.3365
33  6.8706
34  1.1811
35  15.9654
36  10.0749
37  -8.6049
38  -4.4103
39  12.5304
40  -8.0852
41  -3.0412
42  -24.8801
43  -14.2401
44  -17.9858
45  -2.3422
46  -18.7691
47  -7.9889
48  -17.3194
49  -16.6988
50  4.4256
51  -13.1896
52  10.0219
53  -21.7254
54  -7.7444
55  -27.5491
56  -1.918

==> figs_data/Fig12-RecoveredFingerprintUniformVar1TemplateBISON.txt <==
1   -2.3676
2   4.1815
3   10.6453
4   14.9806
5   -1.9121
6   7.7213
7   16.7111
8   15.3282
9   0.696
10  20.1347
11  22.574
12  0.4315
13  2.8696
14  17.9366
15  -2.6062
16  -4.4303
17  -8.4214
18  19.3668
19  2.953
20  20.3544
21  -15.4721
22  17.4444
23  16.2062
24  -19.7874
25  19.5098
26  -6.4974
27  12.4099
28  -0.3877
29  0.3877
30  -7.4288
31  17.4274
32  -3.8849
33  6.9061
34  1.4195
35  17.5631
36  13.0028
37  -8.9654
38  -4.7011
39  11.4636
40  -6.4811
41  -1.2141
42  -25.6945
43  -13.5696
44  -17.9571
45  -1.0047
46  -18.8075
47  -5.9441
48  -17.7212
49  -14.9858
50  5.1021
51  -14.038
52  11.5228
53  -23.1532
54  -9.2066
55  -27.5516
56  -2.3676

==> figs_data/Fig14/Fig14-ErrorGaussianMean0Var01TemplateBISON_80211a.txt <==
100	9.747721292066299
200	9.711644860072248
300	9.710520282031595
400	9.78230799114547
500	9.7833256596832
600	9.854831304116026
700	9.885852920981373
800	9.881863358576126
900	9.828301398764497
1000	9.862209518827186
1100	9.922408271374069
1200	9.962506986335642
1300	9.978876126607176
1400	9.9706869457778
1500	9.971103564799106
1600	9.983042108192535
1700	9.986578233912041
1800	9.980684607294819
1900	9.96281481878438
2000	9.963492393764511
2100	9.953815952856361
2200	9.946765317021375
2300	9.944363493156546
2400	9.938995366494739
2500	9.95232412929306
2600	9.969029156007936
2700	9.992426413777595
2800	9.990657211553073
2900	10.001547629902804
3000	10.000203978580886
3100	9.987478326173688
3200	9.99623111602921
3300	9.983890702324574
3400	9.9927098671526
3500	10.005486576373698
3600	9.989690463567683
3700	9.990896618821182
3800	9.99540313391009
3900	9.988946431142496
4000	9.986136496261679
4100	9.994835198856094
4200	9.997362312855898
4300	9.995815371389087
4400	9.990003696246447
4500	9.996503404259613
4600	9.995273179506796
4700	9.992444198567057
4800	9.997940749262968
4900	9.995885132184473
5000	9.996166211992376
5100	10.000730869857593
5200	9.997808136373749
5300	10.001911017244879
5400	10.000700266144237
5500	10.007468566742888
5600	10.007830505818674
5700	10.004383832717508
5800	9.997599878224491
5900	9.994664425769317
6000	9.99814915863624
6100	9.99485679895338
6200	9.996063627372452
6300	9.994589644391796
6400	9.99353904795794
6500	9.993984456625187
6600	9.988245362703424
6700	9.988718796916146
6800	9.993625774723455
6900	9.992305732518732
7000	9.991558783643315
7100	9.992554973425515
7200	9.991489281144029
7300	9.982809809378638
7400	9.98239736974972
7500	9.98151294650643
7600	9.984858096077573
7700	9.982773767245364
7800	9.982695087211825
7900	9.980168217095297
8000	9.976992563594424
8100	9.97980899865445
8200	9.983404437517265
8300	9.982939085161206
8400	9.9810349633201
8500	9.981991336432088
8600	9.977245745406094
8700	9.975875031088663
8800	9.97876718621592
8900	9.975778607561326
9000	9.976629964220708
9100	9.96706805354154
9200	9.960607314054075
9300	9.962146562604403
9400	9.965312328767029
9500	9.965519631420877
9600	9.96408146748638
9700	9.963882149540835
9800	9.966574921089544
9900	9.966114896411113
10000	9.962913932393803


==> figs_data/Fig14/Fig14-ErrorGaussianMean0Var01TemplateBISON_80211ac.txt <==
100	13.05558051358319
200	12.694198643917877
300	12.750970127705562
400	12.954947971894242
500	12.816338629628497
600	12.84826608550965
700	12.883175643465165
800	12.809697046247306
900	12.754665562448595
1000	12.849768893792328
1100	12.903500405463234
1200	12.829396426691007
1300	12.786123505980157
1400	12.984145739796446
1500	12.970361263541037
1600	12.944874878080213
1700	12.80703759872745
1800	12.875049348597344
1900	12.86733968481886
2000	12.863927602846816
2100	12.790697986449459
2200	12.780266132653878
2300	12.811002931967266
2400	12.878293980403726
2500	12.781810935161845
2600	12.788594205457573
2700	12.770863096962557
2800	12.909636429428248
2900	12.843435013889463
3000	12.873759773715335
3100	12.872445562337534
3200	12.816897781366606
3300	12.910416379472167
3400	12.822977997883187
3500	12.842156243240485
3600	12.878067756311058
3700	12.813681868386823
3800	12.881207185109362
3900	12.807182801746025
4000	12.859561770436589
4100	12.81949906091461
4200	12.887739299655095
4300	12.891136073003054
4400	12.906709854909877
4500	12.845835446606998
4600	12.873609605852721
4700	12.874237782947946
4800	12.839147201008814
4900	12.822105331907323
5000	12.891070223759698
5100	12.85047010544531
5200	12.81997305328423
5300	12.830072367381376
5400	12.859372645178839
5500	12.863955600557006
5600	12.830039601154114
5700	12.85928212971942
5800	12.808838428038257
5900	12.830319540600613
6000	12.903804008039856
6100	12.91647925735515
6200	12.869541319099767
6300	12.851037116334737
6400	12.857431075159639
6500	12.855027542154744
6600	12.877502111511376
6700	12.841933102095824
6800	12.889537484234552
6900	12.831729175863757
7000	12.82619598976726
7100	12.837030137008014
7200	12.843305044886847
7300	12.850497101922087
7400	12.828858305222639
7500	12.826991826731614
7600	12.845302161797008
7700	12.837685338478082
7800	12.829420440510717
7900	12.849486873166256
8000	12.85673466357946
8100	12.848635493764732
8200	12.813891157831677
8300	12.845193201424763
8400	12.870337735478415
8500	12.845609905064066
8600	12.84069980156278
8700	12.845953273973237
8800	12.840763345000596
8900	12.858200479662857
9000	12.842115689128152
9100	12.846895331068936
9200	12.849570316348947
9300	12.846086924365181
9400	12.844936235145951
9500	12.84671579842916
9600	12.841229158308352
9700	12.847441787925163
9800	12.844057967574372
9900	12.842232357729472
10000	12.847338178456084


==> figs_data/Fig14/Fig14-ErrorGaussianMean0Var04TemplateBISON_80211a.txt <==
100	10.29732264359897
200	10.026264527688674
300	10.003353315506427
400	10.055241021006488
500	9.945804072247306
600	9.94121234300661
700	10.056676929465455
800	10.090123352553874
900	10.175404588562417
1000	10.137173453762415
1100	10.153696933260862
1200	10.183925247512464
1300	10.157072878368268
1400	10.113832956551507
1500	10.121196483428548
1600	10.119254234478717
1700	10.124008867103214
1800	10.15350064103825
1900	10.14994066767679
2000	10.130934516619647
2100	10.135647970284566
2200	10.124256973550104
2300	10.112088196550816
2400	10.103845768678184
2500	10.105944766536938
2600	10.129385134046004
2700	10.101789167604808
2800	10.07839958178147
2900	10.077960153148242
3000	10.061634348455756
3100	10.060543562596651
3200	10.044891757805715
3300	10.042666696150777
3400	10.072651121507194
3500	10.080867290012863
3600	10.102339436022191
3700	10.076871127811502
3800	10.095282023762765
3900	10.101137456103519
4000	10.095260567817492
4100	10.091138814536919
4200	10.09469389328797
4300	10.10880905311717
4400	10.095150724644101
4500	10.10425413930409
4600	10.093931662795853
4700	10.09032714709332
4800	10.096457310695087
4900	10.080295528256729
5000	10.081805132451224
5100	10.089239574938917
5200	10.07130121300952
5300	10.057742347075989
5400	10.06146442803572
5500	10.04900228695226
5600	10.052695271243126
5700	10.047539473028225
5800	10.056960549545579
5900	10.052141430579013
6000	10.053171609556786
6100	10.074903708705168
6200	10.070138514846692
6300	10.081098644929511
6400	10.070928261596238
6500	10.06426953549385
6600	10.076870044003842
6700	10.087606230117332
6800	10.079350786573741
6900	10.08397955667249
7000	10.081864912136325
7100	10.080206149635503
7200	10.085401608259419
7300	10.0728589426069
7400	10.079924020191243
7500	10.084379296443444
7600	10.087104527231077
7700	10.07800238987511
7800	10.070712863323251
7900	10.06443470474335
8000	10.075977662127231
8100	10.073111693300348
8200	10.073711465143562
8300	10.06444015469606
8400	10.065156472878584
8500	10.072102836808654
8600	10.064385960653228
8700	10.063932030792557
8800	10.060506178952437
8900	10.053613626315611
9000	10.051112709912672
9100	10.057559638954558
9200	10.052389065627155
9300	10.048949936705414
9400	10.050237974738138
9500	10.060671409993802
9600	10.06246402416025
9700	10.067003204776825
9800	10.068662074169422
9900	10.072230458969555
10000	10.068149325905893


==> figs_data/Fig14/Fig14-ErrorGaussianMean0Var04TemplateBISON_80211ac.txt <==
100	13.020259490486783
200	13.262805894376594
300	12.705961939659254
400	13.081962956174001
500	12.897110179236519
600	13.06261052246613
700	13.235797749334779
800	13.081220147784578
900	12.93373317149143
1000	12.766225728903493
1100	12.858975256026639
1200	13.01892157525134
1300	12.563531790530135
1400	12.9509154394693
1500	12.683610756589728
1600	13.046930302479609
1700	13.03677797646111
1800	13.11741344225507
1900	13.230240630372892
2000	13.079158577106739
2100	13.020502572228683
2200	12.862304809266108
2300	12.879618003554924
2400	13.017308236593921
2500	13.024177255218492
2600	12.854445246928549
2700	12.855661536379273
2800	12.809728732450255
2900	13.117768897653663
3000	13.024514955639633
3100	12.89846262513987
3200	12.999463415226842
3300	13.082463214261281
3400	12.921834518711535
3500	13.032340757690292
3600	12.8720230995022
3700	12.855277224306064
3800	12.90696713557054
3900	12.887623862560474
4000	12.921737056514814
4100	12.87192033184067
4200	13.009242622985882
4300	13.060873745880828
4400	12.903503270130159
4500	12.881999049306728
4600	12.920189504310201
4700	12.816396561698525
4800	12.947689135235807
4900	12.984725175562518
5000	13.033789271701039
5100	12.879222917867539
5200	12.927716847408874
5300	12.90907125784338
5400	12.926071210902364
5500	12.879505951802685
5600	12.996410469925651
5700	13.035952978734944
5800	12.892727016929598
5900	12.998210638692399
6000	12.859283283304196
6100	12.854038331302036
6200	12.90557126088379
6300	12.9102554638431
6400	12.909073155855594
6500	12.933393353423527
6600	12.927453469815307
6700	12.885675724136831
6800	12.922691008943957
6900	12.930531140488826
7000	12.880612282136555
7100	12.886346058146728
7200	12.911700841626384
7300	12.939273191866052
7400	12.892372023224311
7500	12.918098824457388
7600	12.957387489295684
7700	12.939713524349031
7800	12.920305542928762
7900	12.856521471240175
8000	12.878895765875772
8100	12.913106923435635
8200	12.866185014386701
8300	12.90270353027222
8400	12.9077598791946
8500	12.967558742318944
8600	12.896172854334056
8700	12.962192912104458
8800	12.923605700323378
8900	12.92675565391801
9000	12.906205903632783
9100	12.933005854750265
9200	12.938521130405888
9300	12.907303659016634
9400	12.917565696723841
9500	12.917701143208205
9600	12.9288798114344
9700	12.93538497499253
9800	12.927626530686437
9900	12.932447997858162
10000	12.92932282871243


==> figs_data/Fig14/Fig14-ErrorGaussianMean0Var07TemplateBISON_80211a.txt <==
100	9.905290231263782
200	9.818997838607386
300	9.976693361953663
400	9.785474580543898
500	10.097224273349505
600	9.94124300970244
700	9.943609842442974
800	9.897437556376333
900	9.725965790739437
1000	9.678384313018626
1100	9.81682930382216
1200	9.75931517621875
1300	9.751276061432947
1400	9.770234787244988
1500	9.851059683151249
1600	9.830878298214742
1700	9.785090811191452
1800	9.790449496550595
1900	9.809045624451247
2000	9.697989830915164
2100	9.651398079255332
2200	9.665220466487796
2300	9.680303324595714
2400	9.688593848040856
2500	9.709678032857624
2600	9.690818225752851
2700	9.719732238087632
2800	9.741629822690927
2900	9.761127407513813
3000	9.780222762146765
3100	9.76058216756775
3200	9.747655902403608
3300	9.751194785116752
3400	9.737338041405907
3500	9.746768216938792
3600	9.728114079901673
3700	9.716058574397891
3800	9.712401375434467
3900	9.749248494118376
4000	9.74730028199315
4100	9.749900891067684
4200	9.76676335791632
4300	9.772546583773252
4400	9.767274635652031
4500	9.801488035700345
4600	9.791233599818668
4700	9.778048988379227
4800	9.785986429852812
4900	9.792493564245035
5000	9.814212774762156
5100	9.826346520649453
5200	9.815717788201939
5300	9.824348786487976
5400	9.819795811493577
5500	9.850486230723277
5600	9.841887887129815
5700	9.839338895964033
5800	9.835370894565926
5900	9.843559955063599
6000	9.832636174535198
6100	9.834570506639011
6200	9.845183107798222
6300	9.830225722096543
6400	9.830120952684185
6500	9.826868163657652
6600	9.839316030646957
6700	9.841331564328698
6800	9.826739767392612
6900	9.830070890185995
7000	9.844147850682248
7100	9.853165205269534
7200	9.860369348773022
7300	9.86679894500253
7400	9.857924697413068
7500	9.857684906652821
7600	9.854424057517237
7700	9.858165958061592
7800	9.854920763847078
7900	9.872792290837653
8000	9.872857551043696
8100	9.891625366769519
8200	9.901352648620788
8300	9.89475626874082
8400	9.907975032465401
8500	9.901350160660286
8600	9.905666428553559
8700	9.908215886802397
8800	9.909742724722038
8900	9.902397352316372
9000	9.89800332941877
9100	9.898134081721766
9200	9.91366061781173
9300	9.921672915922386
9400	9.91474043463495
9500	9.92349165149483
9600	9.92364943169264
9700	9.934896195514625
9800	9.934573348605682
9900	9.937001096039808
10000	9.935516814402149


==> figs_data/Fig14/Fig14-ErrorGaussianMean0Var07TemplateBISON_80211ac.txt <==
100	13.250397636907296
200	12.477588161240856
300	12.399570919746086
400	12.891552654538017
500	12.811412247510047
600	12.78184517453657
700	13.012186685830187
800	12.912629072520588
900	12.857324394309531
1000	12.999616301868967
1100	12.73684008847124
1200	12.463731616035375
1300	12.726008064801874
1400	12.770807872545875
1500	13.120740786599441
1600	12.896501828916996
1700	12.899201376708646
1800	12.666364808125254
1900	12.952968606741337
2000	12.882713630490173
2100	13.221913366464264
2200	13.087152544197238
2300	12.885439732856241
2400	13.138368412754007
2500	12.956111063338767
2600	12.991928320619081
2700	12.753481172658326
2800	12.905516828383668
2900	13.048538318584294
3000	12.897288277899976
3100	12.787395990941036
3200	13.133009241551974
3300	13.16479414054811
3400	12.678943701795617
3500	12.953788323950562
3600	13.064724427519709
3700	12.874950380085295
3800	12.901090405810578
3900	12.877001956048334
4000	13.107967227052088
4100	13.04701721274364
4200	12.940380594530325
4300	12.906610991080129
4400	12.938278303051902
4500	12.961836708781904
4600	13.024617539577436
4700	12.954456001324274
4800	12.868195865274176
4900	12.869173808414985
5000	13.008738390602732
5100	12.993330770106923
5200	12.887078819203
5300	12.932336303830997
5400	13.043553523961123
5500	12.951178838274474
5600	12.916586039803066
5700	12.993374716448672
5800	12.962607005271252
5900	12.997860689390906
6000	12.972368083864241
6100	12.915482240222559
6200	12.996903820152852
6300	12.916776403252133
6400	12.999863941060767
6500	12.940935922190533
6600	12.921123319228967
6700	13.080868169862356
6800	12.92888417192228
6900	12.99249056912663
7000	12.91215682762129
7100	12.94411169091029
7200	12.993925942532655
7300	12.987895512723753
7400	12.948307159644287
7500	12.92914147383999
7600	12.99200170912593
7700	12.986156230719985
7800	12.908965264588007
7900	13.013662898432244
8000	12.982782222276684
8100	13.020707631844974
8200	12.923148872498814
8300	12.98518131839592
8400	12.942861571030791
8500	13.015676754358541
8600	12.895271567136888
8700	12.998650580649157
8800	12.946494984034643
8900	12.955801295688161
9000	12.937554582489842
9100	12.950840389342378
9200	12.942500009917921
9300	12.93433817636651
9400	12.98337757361901
9500	12.945373108908825
9600	12.94985898300979
9700	12.986017934856362
9800	12.979923638484705
9900	12.976932318630361
10000	12.97304171156793


==> figs_data/Fig14/Fig14-ErrorGaussianMean0Var1TemplateBISON_80211a.txt <==
100	9.69639852073323
200	9.329228171438967
300	9.718115176281746
400	9.681283950117955
500	9.692043901595966
600	9.675671086828004
700	9.53080501117482
800	9.55157259744554
900	9.520109909556624
1000	9.640150886769362
1100	9.5727057963327
1200	9.741080441003632
1300	9.768709395786672
1400	9.855372666578148
1500	9.823440382685533
1600	9.743039701528659
1700	9.764386757964417
1800	9.773602854819076
1900	9.705985290337965
2000	9.684218618370751
2100	9.667657236185109
2200	9.704792785606971
2300	9.72640183656975
2400	9.711305146791661
2500	9.755909026042932
2600	9.743610461306874
2700	9.682659766701931
2800	9.69191181768997
2900	9.719676190570055
3000	9.733890700431743
3100	9.728213146927773
3200	9.664874721361231
3300	9.745573805283527
3400	9.806685962396443
3500	9.829276894262252
3600	9.791273208360055
3700	9.767608243245206
3800	9.760395700232156
3900	9.750250976618192
4000	9.724668719064198
4100	9.740616845740078
4200	9.745642035324124
4300	9.69596506874916
4400	9.681383859981683
4500	9.69788757443041
4600	9.707874779054407
4700	9.726860234775417
4800	9.708040611434171
4900	9.71604987993743
5000	9.687951536813728
5100	9.700828293721488
5200	9.700566503387508
5300	9.701774293783899
5400	9.684118574589208
5500	9.665812342067966
5600	9.663056127308892
5700	9.666434243069716
5800	9.716295925558372
5900	9.69471444101032
6000	9.698339806931132
6100	9.65835663597386
6200	9.659079514166821
6300	9.705991516935343
6400	9.726060674025007
6500	9.753507119864594
6600	9.758970195993244
6700	9.744081493321346
6800	9.734155844194222
6900	9.756176116302074
7000	9.75387038369843
7100	9.73440286526318
7200	9.781186510895852
7300	9.800092263262403
7400	9.803633958847401
7500	9.78853962970584
7600	9.795563389317524
7700	9.800367463481281
7800	9.78953783802865
7900	9.772117019629492
8000	9.770859183159473
8100	9.79844526325144
8200	9.772341283219134
8300	9.784531424888769
8400	9.778615280167628
8500	9.757755873385806
8600	9.746168675282092
8700	9.730191209756185
8800	9.729799333708913
8900	9.717175954804702
9000	9.716852827371442
9100	9.69618653380792
9200	9.717192842481156
9300	9.709683443389736
9400	9.707532155289186
9500	9.700764108264252
9600	9.714368875994637
9700	9.7185166201848
9800	9.712309833125458
9900	9.692031906106308
10000	9.690563822161721


==> figs_data/Fig14/Fig14-ErrorGaussianMean0Var1TemplateBISON_80211ac.txt <==
100	11.965359312515147
200	13.00242690555124
300	11.263208425948372
400	13.005687230200934
500	12.895091646738926
600	12.78431939489642
700	13.234192600297863
800	12.530702988611921
900	12.847663763084698
1000	12.797442316525375
1100	12.71262739904823
1200	13.322402177242454
1300	13.095872087989903
1400	12.801843403053937
1500	12.727013488034231
1600	12.841852617271572
1700	12.795983354792781
1800	12.746388592226994
1900	12.834255030952107
2000	12.873060119163087
2100	13.179825557294691
2200	12.766181921500106
2300	13.060222325617133
2400	12.821283771602854
2500	13.182168038032785
2600	12.882654567949716
2700	12.75441922530405
2800	13.204089118660818
2900	12.863957782893696
3000	12.816906605259703
3100	12.743099946943518
3200	12.940347027154814
3300	12.831016842871406
3400	12.849111481525144
3500	12.796987684285966
3600	12.776380636444173
3700	12.92666236572086
3800	12.866270715193595
3900	13.059719028045095
4000	12.93048702950239
4100	13.053643411767553
4200	12.826853414610241
4300	12.766693604446118
4400	13.007707494240892
4500	12.847687403129726
4600	12.858926743899133
4700	12.92356522379521
4800	12.906614777562483
4900	12.973171433058155
5000	13.04186818612982
5100	12.91900401540363
5200	12.894074298231772
5300	12.698272577943955
5400	12.70687652136428
5500	12.9574254022059
5600	12.99858888362678
5700	12.736487556696375
5800	12.83010262152311
5900	12.788246514444268
6000	12.890358907522568
6100	12.874371194554215
6200	12.960264138816228
6300	12.937073797035396
6400	12.839933316307794
6500	12.852689516124201
6600	12.972858428915742
6700	12.944611073168858
6800	12.900236378084514
6900	12.948768252981495
7000	12.877155615110382
7100	13.071758994045581
7200	13.00040857938666
7300	12.836261083567138
7400	12.963746109188266
7500	12.962068870919326
7600	12.926335218371378
7700	12.903908852293966
7800	12.952699483065999
7900	13.005706928622546
8000	12.887276755158041
8100	12.933295704160857
8200	12.85830402804004
8300	12.917974779887802
8400	12.954515546897712
8500	12.940256216750187
8600	12.88998024362877
8700	12.915558947689533
8800	12.921596726110012
8900	12.98012075543761
9000	12.95633465258152
9100	12.906530943333337
9200	12.955657864104525
9300	12.941647072032994
9400	12.95683648903014
9500	12.97820767882422
9600	12.932143528390952
9700	12.941883373475774
9800	12.942023848974713
9900	12.924537114491615
10000	12.933563228225239


==> figs_data/Fig14/Fig14-ErrorLaplacianMean0Var01TemplateBISON_80211a.txt <==
100	10.130640528242076
200	9.780836827759597
300	9.830184783436994
400	9.810604714824976
500	9.852766695385895
600	9.856020159956252
700	9.884561951580068
800	9.91308420021133
900	9.89386629152527
1000	9.882197389445324
1100	9.895640330476041
1200	9.904670004503645
1300	9.894987189267894
1400	9.866149427567052
1500	9.863105712655623
1600	9.888943643995646
1700	9.872536230860135
1800	9.888469760910965
1900	9.892792921871633
2000	9.887333276717273
2100	9.90039502044951
2200	9.912583505315668
2300	9.925203363155534
2400	9.908289172153134
2500	9.917728926367035
2600	9.902417373810977
2700	9.901253572899464
2800	9.904020609138742
2900	9.916991681869321
3000	9.923242475077474
3100	9.936971720747012
3200	9.9377327269533
3300	9.935411850940797
3400	9.939401610359427
3500	9.951050872853443
3600	9.941702955544827
3700	9.944783572134668
3800	9.945443721978847
3900	9.940599746975126
4000	9.946826700642363
4100	9.951332583424858
4200	9.94993459365702
4300	9.957328891623433
4400	9.961544833195376
4500	9.965278659038574
4600	9.958423433193676
4700	9.954304948762342
4800	9.958774156344477
4900	9.960620520920601
5000	9.962740311540246
5100	9.958407693678454
5200	9.959555962960112
5300	9.95664765270817
5400	9.964130079600636
5500	9.961912282836808
5600	9.96748271230615
5700	9.96179146232896
5800	9.972837325208388
5900	9.97500914146849
6000	9.983042595499343
6100	9.981685219559722
6200	9.983575603841361
6300	9.973015057309
6400	9.975545344528655
6500	9.973726270072575
6600	9.97481980980001
6700	9.977082110747688
6800	9.970180497137676
6900	9.972361045692425
7000	9.977675540285304
7100	9.980250551488439
7200	9.976626343349153
7300	9.977365963041509
7400	9.977503142068372
7500	9.970724121955529
7600	9.967328378128515
7700	9.968154834949702
7800	9.96831682287393
7900	9.968680440409004
8000	9.970488220932793
8100	9.968571646848318
8200	9.974032337175231
8300	9.977934826835282
8400	9.979599065577986
8500	9.98592391676698
8600	9.988228267247905
8700	9.986422687306913
8800	9.981747175636997
8900	9.98102371771222
9000	9.983621295189325
9100	9.981079743722944
9200	9.985661149556565
9300	9.98930591563726
9400	9.989426202791606
9500	9.98932477658434
9600	9.988203685547662
9700	9.988132614977529
9800	9.983702869046736
9900	9.985755811596505
10000	9.985926871545303


==> figs_data/Fig14/Fig14-ErrorLaplacianMean0Var01TemplateBISON_80211ac.txt <==
100	12.25420674316811
200	12.755495326378172
300	12.741427448214896
400	12.693620132657152
500	12.765502503293348
600	12.849045538368397
700	12.871681416583757
800	12.898639873981791
900	12.878334200698678
1000	12.841466549073274
1100	12.706334772429969
1200	12.73103709247431
1300	12.892407349865127
1400	12.82896183375496
1500	12.90802814313315
1600	12.791917816789635
1700	12.882847950230087
1800	12.903756796173525
1900	12.793396762096478
2000	12.820228768492402
2100	12.939732860799525
2200	12.979694870042465
2300	12.810927961397283
2400	12.868191165114922
2500	12.93160160083153
2600	12.870451194044906
2700	13.004359160957849
2800	12.953441114151133
2900	12.900985135569158
3000	12.846907397095379
3100	12.885649862691025
3200	12.985463656920729
3300	12.921626202858192
3400	12.866768076156347
3500	12.85886376758657
3600	12.775728555343052
3700	12.89026439235704
3800	12.890407462391352
3900	12.884886700837285
4000	12.855373072693796
4100	12.875676541408097
4200	12.874599540103532
4300	12.844734589623275
4400	12.881254227522732
4500	12.88755087009645
4600	12.834921636679612
4700	12.864854623300516
4800	12.872017185953272
4900	12.876582246405974
5000	12.857847696080741
5100	12.902682937591184
5200	12.893815218460533
5300	12.88365934130752
5400	12.896182387270528
5500	12.868866830375172
5600	12.887635152608254
5700	12.882285895302632
5800	12.876377095712996
5900	12.879466551209475
6000	12.899397096723874
6100	12.85757024392069
6200	12.872631892569077
6300	12.865117473923878
6400	12.828282727929377
6500	12.904967008401515
6600	12.879553743781798
6700	12.911426112187655
6800	12.923543877712977
6900	12.847773004126683
7000	12.889773020450095
7100	12.858793950283939
7200	12.867938138275576
7300	12.87322258159338
7400	12.855021525732017
7500	12.849521244490122
7600	12.881338981457475
7700	12.85570634806811
7800	12.854180966214928
7900	12.856646566475435
8000	12.860518557051023
8100	12.870553042773281
8200	12.882626563780377
8300	12.875519383943583
8400	12.88331860449307
8500	12.880608241955315
8600	12.885662444294212
8700	12.873278565694136
8800	12.8834771327588
8900	12.882772495089059
9000	12.87574588337725
9100	12.87900630666627
9200	12.877278749251445
9300	12.874132111255221
9400	12.882696500447082
9500	12.862602571211482
9600	12.882021625408242
9700	12.877220289514298
9800	12.878857485988647
9900	12.87624181173669
10000	12.874943519987028


==> figs_data/Fig14/Fig14-ErrorLaplacianMean0Var04TemplateBISON_80211a.txt <==
100	9.804621033430852
200	9.915634358628004
300	9.914055692796463
400	9.945317307884492
500	9.977238200115558
600	10.056037429162316
700	10.090086488162115
800	10.0781925311979
900	10.12184073978817
1000	10.130834821045013
1100	10.126452077998993
1200	10.0459230085867
1300	10.064772191081405
1400	10.008580206033542
1500	10.057381758877085
1600	9.975355020674726
1700	9.985915069074254
1800	9.991491824959354
1900	10.009468260348969
2000	10.025596946108694
2100	9.983488421168632
2200	9.980202112174254
2300	9.941026317396876
2400	9.95520281015797
2500	9.940871941543548
2600	9.946586494805503
2700	9.966214860463426
2800	9.972738360991457
2900	9.984938206613435
3000	9.979219375902291
3100	10.007020395385213
3200	9.982487058515405
3300	9.968366441481125
3400	9.975521879343091
3500	9.971127576822543
3600	9.96699649992479
3700	9.97691745080971
3800	9.99786112588572
3900	9.987893462327293
4000	9.963127320934177
4100	9.970522792873455
4200	9.961028407758818
4300	9.966816351492412
4400	9.972162429172272
4500	9.977009396082337
4600	9.98272853703668
4700	9.976912802275367
4800	9.97522677216432
4900	9.972063270627531
5000	9.983666478706143
5100	9.986445471265029
5200	9.98342105491463
5300	9.971970480481218
5400	9.953314884598171
5500	9.942563602972884
5600	9.931766717473922
5700	9.914019063955267
5800	9.907228180918992
5900	9.904867583409784
6000	9.89359496965915
6100	9.90082178500495
6200	9.908865546214999
6300	9.915207805067668
6400	9.922360772777326
6500	9.909860220436828
6600	9.916136217893497
6700	9.916139861248555
6800	9.931002918677223
6900	9.921265866627436
7000	9.915810750170976
7100	9.917080192574533
7200	9.911169614469374
7300	9.911927233787766
7400	9.920072555029037
7500	9.917935722301538
7600	9.915355361703632
7700	9.921988285300017
7800	9.925461596664036
7900	9.919347771688537
8000	9.92362978716585
8100	9.924938744232351
8200	9.918057319294803
8300	9.919059582681486
8400	9.9164298326142
8500	9.924003248259966
8600	9.928242401002423
8700	9.928304607763836
8800	9.924622923137692
8900	9.930178857573424
9000	9.918321365556496
9100	9.911585261226037
9200	9.923287778340754
9300	9.932942423284318
9400	9.932422408597974
9500	9.932134942022572
9600	9.92935151801919
9700	9.937935859277445
9800	9.938616643165231
9900	9.935853955893434
10000	9.933474378677488


==> figs_data/Fig14/Fig14-ErrorLaplacianMean0Var04TemplateBISON_80211ac.txt <==
100	12.990680329026771
200	12.463462061722263
300	12.52939160959499
400	12.738744137462156
500	12.37362541170073
600	13.142498443628988
700	12.881944081105914
800	13.274411788126825
900	12.710546977007867
1000	13.066018053192082
1100	13.072954332445846
1200	13.176929590724114
1300	12.869509731213753
1400	13.041737932600826
1500	12.913914113438949
1600	13.059438282544392
1700	12.967470448338531
1800	13.065473143423588
1900	12.982246572608034
2000	13.087055510121335
2100	12.8314493039382
2200	12.997614655948215
2300	12.895235025254976
2400	13.114263722665786
2500	12.993273909622818
2600	13.017300662340576
2700	12.962094031825815
2800	12.839316744740302
2900	12.934640555901867
3000	12.887073379060043
3100	13.043366610661451
3200	12.932668498757835
3300	12.874015001135039
3400	12.912473989422782
3500	12.92679907063683
3600	12.968341851434218
3700	12.95469697105483
3800	12.937298216133913
3900	13.04679940383636
4000	12.946533012268105
4100	12.857597993554577
4200	13.003283447137052
4300	12.94648802971483
4400	13.01231004982958
4500	12.877904727276473
4600	12.967114878705502
4700	12.965246792330733
4800	12.969659990362858
4900	12.955378298980122
5000	12.984302002321783
5100	13.000738203263722
5200	12.970983533678126
5300	12.925030517058419
5400	12.91536138619449
5500	12.91568695349372
5600	12.883117789000266
5700	12.973548844548873
5800	12.97459136113662
5900	13.095409158851682
6000	12.954014371525204
6100	13.02015974558708
6200	13.003784133642853
6300	12.969854997573067
6400	12.915152844912315
6500	12.932438915471266
6600	12.927547769310081
6700	12.907395820295505
6800	12.982934044141418
6900	12.90404131433138
7000	12.98646538626133
7100	12.922694948198343
7200	12.922228800491439
7300	12.956840974527495
7400	12.989799020049988
7500	12.952550976484194
7600	12.960937578984613
7700	12.949178282473552
7800	12.918735106734518
7900	12.970847641026467
8000	12.908424402994571
8100	12.928509780983179
8200	12.957172477091492
8300	12.966124372684137
8400	12.972795057702115
8500	12.971011516159026
8600	13.01540460925935
8700	12.95611905099827
8800	12.950040555069338
8900	12.93399857317354
9000	12.996745289905903
9100	12.953386403858303
9200	12.94822595139067
9300	12.926229459156957
9400	12.948155487523536
9500	12.943597738932112
9600	12.959443978658332
9700	12.954006169482454
9800	12.94845917914017
9900	12.955211278720071
10000	12.95087243215039


==> figs_data/Fig14/Fig14-ErrorLaplacianMean0Var07TemplateBISON_80211a.txt <==
100	10.163340272479585
200	9.827766444816168
300	9.483458575670422
400	9.743068446379239
500	9.380344047323803
600	9.29141562360938
700	9.408704126352193
800	9.522870985840427
900	9.724776653187902
1000	9.752676160772708
1100	9.729405960294557
1200	9.713428759063106
1300	9.589094923828043
1400	9.67584750360551
1500	9.544437335018841
1600	9.512816115886238
1700	9.598175126804081
1800	9.638803743814949
1900	9.632889143913246
2000	9.629138790394054
2100	9.62851387744715
2200	9.66296238913506
2300	9.687915660850763
2400	9.690681738303226
2500	9.6410242787278
2600	9.671171057960947
2700	9.64571242649845
2800	9.657306457059237
2900	9.692785083593435
3000	9.715399861463766
3100	9.731997689731772
3200	9.719378413168386
3300	9.722963707409408
3400	9.723237366912942
3500	9.695197692026627
3600	9.698396895288854
3700	9.700996735051037
3800	9.683066374939019
3900	9.699586857205079
4000	9.706636981375937
4100	9.714243636239246
4200	9.71990138434768
4300	9.739845155990224
4400	9.718704429462832
4500	9.719427443346321
4600	9.701242556551733
4700	9.710322203818636
4800	9.718842198377049
4900	9.707287940040432
5000	9.696390020836931
5100	9.68465085240331
5200	9.73015919271694
5300	9.719395640542643
5400	9.761351187305538
5500	9.756969049971078
5600	9.755430269471505
5700	9.745463738159742
5800	9.758384808847383
5900	9.766438449575732
6000	9.749300639398484
6100	9.726276243471377
6200	9.708099779943382
6300	9.681735718619509
6400	9.697833653266684
6500	9.69502481459165
6600	9.698265365787167
6700	9.707859714898404
6800	9.71683397288939
6900	9.729455286302597
7000	9.717874031125918
7100	9.719829682357613
7200	9.729072387421413
7300	9.738024448674652
7400	9.730222475163488
7500	9.707154763907965
7600	9.727440483665077
7700	9.740636614829898
7800	9.717434369923353
7900	9.706722742677245
8000	9.71825119185087
8100	9.710086895565157
8200	9.71695644713441
8300	9.718780433313897
8400	9.717904929507881
8500	9.729589451811536
8600	9.721224404463214
8700	9.738473396413157
8800	9.728836907177197
8900	9.740755902329285
9000	9.722795525062226
9100	9.729876673273454
9200	9.748707805919253
9300	9.763057359063625
9400	9.772036640113472
9500	9.768047273264303
9600	9.775278727342881
9700	9.779129448906815
9800	9.794922136832383
9900	9.80158307123395
10000	9.782816737307598


==> figs_data/Fig14/Fig14-ErrorLaplacianMean0Var07TemplateBISON_80211ac.txt <==
100	12.296835141098528
200	12.318591839456888
300	12.542942493019385
400	12.615952285343603
500	12.864266916760881
600	13.100595461251572
700	12.729714357908279
800	12.331291502998951
900	12.826729807943053
1000	12.784042818164295
1100	12.601171835738683
1200	12.598077380077742
1300	12.434097820736525
1400	12.774752994129074
1500	12.803757319072444
1600	12.802485997506608
1700	12.375257755278398
1800	12.71941872881604
1900	12.707887704875107
2000	12.814291738536555
2100	12.767114155547288
2200	12.82385163508394
2300	12.809704053787927
2400	12.588359483996785
2500	12.875000982053793
2600	12.826721259928092
2700	12.629385698486944
2800	12.816116286141494
2900	12.729245067270597
3000	12.935061116284771
3100	12.784735664017434
3200	12.540073704057816
3300	12.76474521369147
3400	12.913582463122625
3500	12.790717569038463
3600	12.792524968516375
3700	12.693553523797846
3800	12.472112915174366
3900	12.647261111748605
4000	12.733213495557607
4100	12.80005213557104
4200	12.68068149135627
4300	12.685724347717155
4400	12.712011746324151
4500	12.704680940777052
4600	12.63305647214736
4700	12.61205286095583
4800	12.813120997571449
4900	12.665244197950301
5000	12.80126435944203
5100	12.63272148754777
5200	12.762398052937897
5300	12.628798037452839
5400	12.636950595624057
5500	12.672204965843548
5600	12.778367346219172
5700	12.739444389497976
5800	12.784432608109
5900	12.669585827694847
6000	12.675845852691058
6100	12.660910211666305
6200	12.718461743516286
6300	12.688279581622282
6400	12.61257788828141
6500	12.602264996219105
6600	12.689937990982571
6700	12.67959664043758
6800	12.749800171026777
6900	12.717313824841312
7000	12.647011252887639
7100	12.675140128573618
7200	12.685455699883278
7300	12.64782753096938
7400	12.708448309253301
7500	12.681887766432625
7600	12.686917383331775
7700	12.736108203306344
7800	12.66466540218687
7900	12.670764433456043
8000	12.708625209848833
8100	12.682144013634002
8200	12.699491527701639
8300	12.683299084277678
8400	12.650891385763545
8500	12.683460627467642
8600	12.692847096519246
8700	12.650137890125736
8800	12.629320883935636
8900	12.67126304740691
9000	12.65752298981647
9100	12.701577234311344
9200	12.663529739787922
9300	12.688442798659256
9400	12.691214189135284
9500	12.681694344556718
9600	12.65982582626475
9700	12.679274377123646
9800	12.674904175789152
9900	12.679052009853649
10000	12.680524486589775


==> figs_data/Fig14/Fig14-ErrorLaplacianMean0Var1TemplateBISON_80211a.txt <==
100	9.83380454388222
200	10.503792419876305
300	10.241601156230578
400	10.449529623865796
500	10.078791013548932
600	10.080552199461941
700	10.167151818013267
800	10.040045721344597
900	10.209224454758926
1000	10.140011243860371
1100	10.153599910446346
1200	10.192820121790334
1300	10.246548919387877
1400	10.272748146691754
1500	10.195807614193287
1600	10.19035111161827
1700	10.107052753612551
1800	10.040023602415516
1900	10.075690002320954
2000	10.074236576598281
2100	9.991369262414025
2200	9.995535620871323
2300	9.97872374076249
2400	10.018158334782159
2500	10.07547090414653
2600	10.085843061700986
2700	10.086181175226672
2800	10.110207683992769
2900	10.132806223853837
3000	10.134324923186343
3100	10.122770819331777
3200	10.107745586545093
3300	10.049108393148233
3400	10.074210134337592
3500	10.09755595403067
3600	10.104566891745039
3700	10.105944457000703
3800	10.118405192025762
3900	10.140353300566687
4000	10.138205938427461
4100	10.107304334811037
4200	10.134089395857815
4300	10.116204404698978
4400	10.119174177871402
4500	10.126024295744914
4600	10.103801043550106
4700	10.125408200456889
4800	10.11118980309442
4900	10.10030749051515
5000	10.081357367827025
5100	10.09661895647531
5200	10.092111448494622
5300	10.078075712964505
5400	10.076681093068487
5500	10.077976697575538
5600	10.062746619803761
5700	10.062330622215542
5800	10.06318157551618
5900	10.067716131303316
6000	10.05221968758872
6100	10.050795870236017
6200	10.042329525379161
6300	10.017261946584656
6400	10.017208180143372
6500	10.007163163923792
6600	10.01603152075211
6700	10.02846551144785
6800	10.064306199730936
6900	10.067464285662481
7000	10.062640247354466
7100	10.046161910907017
7200	10.044332158985755
7300	10.0270526830858
7400	10.02251707231244
7500	10.0256253965224
7600	10.033186656997943
7700	10.050269913115699
7800	10.037794854081087
7900	10.042899045632794
8000	10.044041277059819
8100	10.032193048845786
8200	10.032362305952349
8300	10.020383530876531
8400	10.029310478365801
8500	10.043282123291421
8600	10.054438307074067
8700	10.069818398419672
8800	10.065616762730656
8900	10.075564264766289
9000	10.078369455459892
9100	10.07707132169105
9200	10.072916231118597
9300	10.09574808229934
9400	10.076396421494337
9500	10.079471106781627
9600	10.084242956579375
9700	10.09608194036957
9800	10.079316702484675
9900	10.091767252645012
10000	10.090781705575068


==> figs_data/Fig14/Fig14-ErrorLaplacianMean0Var1TemplateBISON_80211ac.txt <==
100	11.236245750397055
200	12.736974354545037
300	12.497294304799027
400	12.259664995701407
500	13.232976456908915
600	12.811827359449907
700	12.46483469662812
800	12.838922695045682
900	12.786702739235553
1000	12.552864032910406
1100	12.692836587557238
1200	12.899357244305465
1300	12.898682742615279
1400	12.752418087050728
1500	12.5267671875865
1600	12.877337200811441
1700	12.93986992646171
1800	12.874382400206686
1900	12.574172132068725
2000	12.454361956206299
2100	12.559815298105349
2200	12.864859267441943
2300	12.748682120976811
2400	12.706919133410624
2500	13.025063938749046
2600	12.797413082573428
2700	12.75476702316928
2800	12.472538910497008
2900	12.75399041845884
3000	12.805018621897263
3100	12.50590750550032
3200	12.849148429819536
3300	12.866369939315634
3400	12.702348815128003
3500	12.680867515233558
3600	12.87291406339756
3700	12.555230432345185
3800	12.771451346096285
3900	12.649691724516742
4000	12.79728970973264
4100	12.62074610630043
4200	12.644832605493662
4300	12.874271880635323
4400	12.752052459126958
4500	12.861883062354195
4600	12.798969227601333
4700	12.600104795409152
4800	12.744321774120294
4900	12.616382594177027
5000	12.915569883662329
5100	12.688829225504152
5200	12.660856797461294
5300	12.620623754132566
5400	12.81972578502894
5500	12.746768266081972
5600	12.718692909606716
5700	12.79257232074474
5800	12.70075870832568
5900	12.752185621945047
6000	12.687573340577503
6100	12.890981275162517
6200	12.668524966561904
6300	12.943723760423499
6400	12.759745650898711
6500	12.777162399508258
6600	12.720507723099557
6700	12.805174131020408
6800	12.763792367529277
6900	12.759683972357834
7000	12.716556848825919
7100	12.676353253035588
7200	12.696434044909326
7300	12.737961690315046
7400	12.804413498869168
7500	12.722479232780302
7600	12.76119426378091
7700	12.725884170597965
7800	12.853435553904319
7900	12.688936263325218
8000	12.67831027630234
8100	12.844540318802277
8200	12.734822529284202
8300	12.755537148414762
8400	12.730888486742742
8500	12.71223508702474
8600	12.761606636313902
8700	12.699139598132433
8800	12.669937318939446
8900	12.668724120167553
9000	12.746149186322555
9100	12.72443299003021
9200	12.7087788585352
9300	12.721692907998886
9400	12.718463868797016
9500	12.730248383637218
9600	12.718610418110757
9700	12.757848868721792
9800	12.736942970318522
9900	12.738150046266583
10000	12.731914392863928


==> figs_data/Fig14/Fig14-ErrorTriangularMean0Var01TemplateBISON_80211a.txt <==
100	9.86512756898078
200	9.976158956203617
300	9.9181752103054
400	9.803769784704162
500	9.860228689645247
600	9.935695353295529
700	9.932793775066743
800	9.934391142906945
900	9.927413780774003
1000	9.948079349730676
1100	9.927488143793596
1200	9.905047153642315
1300	9.923941745352138
1400	9.927105554834384
1500	9.944762205179643
1600	9.909178504830294
1700	9.905267800467358
1800	9.902350295831752
1900	9.889268750445213
2000	9.878786917378449
2100	9.911529987311953
2200	9.904708535077392
2300	9.924962690555931
2400	9.9284528672097
2500	9.900420277513746
2600	9.902657411489372
2700	9.899868444216281
2800	9.905111212570489
2900	9.915605496019111
3000	9.931942447762253
3100	9.93616637558961
3200	9.928633708484485
3300	9.944360973775135
3400	9.939554044857516
3500	9.93792895523245
3600	9.93277456344498
3700	9.937708015912223
3800	9.93768139628395
3900	9.93524469583457
4000	9.941012541524515
4100	9.940765882506867
4200	9.94575690472408
4300	9.94654361100686
4400	9.943638370353655
4500	9.939958290447523
4600	9.935956213688032
4700	9.93581143902287
4800	9.93395823013532
4900	9.944859477228079
5000	9.952087129675874
5100	9.961620797565901
5200	9.966950053186736
5300	9.959124685193503
5400	9.9542399639829
5500	9.956658013165338
5600	9.954863315507168
5700	9.95975830085388
5800	9.95744907131234
5900	9.948019080718609
6000	9.955080623101821
6100	9.956795998790085
6200	9.957591042130957
6300	9.955971060347226
6400	9.952954024697078
6500	9.955106649730055
6600	9.955875495740544
6700	9.955421181231033
6800	9.95685775875063
6900	9.950948733047769
7000	9.95522956752916
7100	9.963194992909962
7200	9.958228535117202
7300	9.952849972988362
7400	9.95305437747186
7500	9.953243204041883
7600	9.945165168609039
7700	9.945574942258988
7800	9.948234735662027
7900	9.951410484458506
8000	9.951157784556017
8100	9.951050004357171
8200	9.947977916528544
8300	9.950769615848232
8400	9.945902840125541
8500	9.948658169683428
8600	9.949124275746158
8700	9.948950056282571
8800	9.949401863623052
8900	9.946535147434135
9000	9.944364789685551
9100	9.94763248696586
9200	9.948802508444375
9300	9.950683941275203
9400	9.946508194353896
9500	9.944778547761645
9600	9.943777412898953
9700	9.945450434213853
9800	9.947053400210962
9900	9.948665438311878
10000	9.95006665355038


==> figs_data/Fig14/Fig14-ErrorTriangularMean0Var01TemplateBISON_80211ac.txt <==
100	12.81531443042858
200	12.619688226684628
300	12.863915402176502
400	12.655509380574856
500	12.78612952094358
600	12.88333026344631
700	13.014897686252567
800	12.9651989221949
900	12.696172667334992
1000	12.98755952024915
1100	12.730460067780768
1200	12.936615257616157
1300	12.835040305355138
1400	12.879060920721916
1500	12.935431121794352
1600	12.841392274256634
1700	12.862110539884329
1800	12.77940983894598
1900	12.937176609054887
2000	12.761980120723706
2100	12.82679592510226
2200	12.779182551653037
2300	12.771570587193992
2400	12.785912481197272
2500	12.82118727853697
2600	12.861050001212163
2700	12.903983801101505
2800	12.910277081863402
2900	12.942034283459636
3000	12.893250005982965
3100	12.848755137386433
3200	12.88786837110166
3300	12.825066736743508
3400	12.826784148412232
3500	12.792378238877575
3600	12.864448945223444
3700	12.873106505366025
3800	12.909997469985171
3900	12.813483398957715
4000	12.86493219216999
4100	12.851113485180349
4200	12.877872234665576
4300	12.882628183659223
4400	12.747046290715957
4500	12.879491164745218
4600	12.84964393477901
4700	12.824586595998426
4800	12.865447070284972
4900	12.865756983605708
5000	12.86350059477354
5100	12.88039489299615
5200	12.825142300350764
5300	12.863475285779373
5400	12.840997125551098
5500	12.860287395538535
5600	12.845847028478829
5700	12.886776008881952
5800	12.84749473278066
5900	12.859365304241239
6000	12.852790905135748
6100	12.829403487606783
6200	12.89116118399636
6300	12.857088784696998
6400	12.866440646132334
6500	12.82243874832102
6600	12.855255352572728
6700	12.806565591361052
6800	12.864394875307314
6900	12.860010947807382
7000	12.868541958735252
7100	12.83436643215964
7200	12.85018811661155
7300	12.856412235812174
7400	12.843411136606392
7500	12.85019850933395
7600	12.859328306665702
7700	12.85494906056772
7800	12.852445494244762
7900	12.852988486404458
8000	12.860915672479223
8100	12.859636952498933
8200	12.857558246053031
8300	12.855369113850884
8400	12.85097488363522
8500	12.8577309451116
8600	12.85477827798377
8700	12.844345425060737
8800	12.871056192715514
8900	12.883656172630934
9000	12.84864284955711
9100	12.881814866559129
9200	12.858261377522695
9300	12.85971974090694
9400	12.854218359644392
9500	12.852011496509704
9600	12.854533443493438
9700	12.857999771427103
9800	12.85452387934515
9900	12.8550192941957
10000	12.856445818469183


==> figs_data/Fig14/Fig14-ErrorTriangularMean0Var04TemplateBISON_80211a.txt <==
100	10.077434256621634
200	9.650027719702319
300	9.494277260211096
400	9.821099069098022
500	9.738315474782368
600	9.724515515373538
700	9.716354470370192
800	9.795357413813548
900	9.84974784895556
1000	9.818192240852923
1100	9.826453786023109
1200	9.729354586593942
1300	9.743299118008055
1400	9.712805347107093
1500	9.789091360864179
1600	9.834651841550228
1700	9.874019677347519
1800	9.878543007623962
1900	9.876847703485085
2000	9.851008110100285
2100	9.914081381813048
2200	9.916637334965516
2300	9.981410021759018
2400	10.009461931011204
2500	10.00460955024451
2600	10.00674508353461
2700	10.037475050931677
2800	10.038125342976173
2900	10.063427442835804
3000	10.059391700971846
3100	10.047982447276581
3200	10.032097178279912
3300	10.016055057059308
3400	10.007899150545597
3500	9.985609358610702
3600	9.987377369318951
3700	9.995468096181582
3800	9.989617789888882
3900	10.023502481998491
4000	10.028499470503391
4100	10.017177630717017
4200	9.998606511966274
4300	9.97788850090524
4400	9.980763616058029
4500	9.976314685345699
4600	9.962860621453162
4700	9.951823607807341
4800	9.949145921997399
4900	9.964374717310307
5000	9.959857542158206
5100	9.96868838435688
5200	9.964143360407661
5300	9.952173356598339
5400	9.947569666249139
5500	9.943648755898725
5600	9.93789617187031
5700	9.925644370265902
5800	9.936885053350125
5900	9.95090161184669
6000	9.93248362586178
6100	9.942775532977636
6200	9.946469514096977
6300	9.951559966288643
6400	9.94512324398636
6500	9.953779090150533
6600	9.95197143695782
6700	9.954366300550989
6800	9.954508374204012
6900	9.94739146083623
7000	9.951069416254654
7100	9.941321689319693
7200	9.944815214870573
7300	9.940547999950356
7400	9.925867590907844
7500	9.924156963276006
7600	9.917396577999057
7700	9.920238005540114
7800	9.934197221289994
7900	9.959834484725777
8000	9.963771618969078
8100	9.957021813312055
8200	9.94876840172958
8300	9.956549083700454
8400	9.95554942987701
8500	9.953510617219536
8600	9.946953450896332
8700	9.939645541109032
8800	9.93643373668749
8900	9.939255338999262
9000	9.935688736943463
9100	9.925358614915922
9200	9.916299282025536
9300	9.914066065032557
9400	9.916028323912544
9500	9.923471041543737
9600	9.922301561668293
9700	9.928798173432256
9800	9.91995804293606
9900	9.907891391614157
10000	9.903533277870451


==> figs_data/Fig14/Fig14-ErrorTriangularMean0Var04TemplateBISON_80211ac.txt <==
100	12.470457571923337
200	12.737547101437652
300	12.9406122666948
400	12.838512057250263
500	13.15153205401595
600	12.782878087944411
700	12.655076844889113
800	12.848994069083247
900	12.921577469953178
1000	12.951297381349933
1100	12.80304700050101
1200	12.850237573121774
1300	12.993376935336613
1400	12.915297637747697
1500	12.681059928679472
1600	12.813008336975145
1700	12.906248255869402
1800	12.860896542741841
1900	12.737943534059129
2000	12.722875199156423
2100	12.81342316447541
2200	12.845154470558555
2300	12.60462760745736
2400	12.77854856039119
2500	13.054319912644987
2600	12.82113329603925
2700	12.857260621558625
2800	12.94075226662517
2900	12.77932364419229
3000	12.814772334473048
3100	12.792434395515558
3200	12.8512442753393
3300	12.859008184482606
3400	12.77167222296555
3500	12.817919599503627
3600	12.885598795252065
3700	12.853415048069962
3800	12.855184778241496
3900	12.859696899576706
4000	12.95282048025166
4100	12.85857995533161
4200	12.84703297080364
4300	12.869153070684206
4400	12.853269737882783
4500	12.809725432294158
4600	12.94879811439421
4700	12.801867434735415
4800	12.785584238171054
4900	12.78570556048635
5000	12.883612994618261
5100	12.839668313755624
5200	12.845961394436362
5300	12.86495813462466
5400	12.86371950236719
5500	12.865253544394138
5600	12.875468803631406
5700	12.828008976283854
5800	12.72505114181945
5900	12.758715169623997
6000	12.920950183880564
6100	12.875769932187042
6200	12.816548106127811
6300	12.876318081825048
6400	12.83752794608381
6500	12.878857228300149
6600	12.87758304460624
6700	12.902397762486885
6800	12.838580161977804
6900	12.876848623538194
7000	12.858027796788065
7100	12.828200356772754
7200	12.80543086007765
7300	12.794478472240598
7400	12.843566190880326
7500	12.841836635988102
7600	12.85343984963447
7700	12.858966285889894
7800	12.908391011846904
7900	12.811234788160618
8000	12.858422788897885
8100	12.836187906970054
8200	12.792384639049036
8300	12.806853082394355
8400	12.861603674808975
8500	12.878262561783004
8600	12.856504401851684
8700	12.864980184496062
8800	12.842718173220646
8900	12.853717248077832
9000	12.87804091033968
9100	12.87862799737218
9200	12.89429023515436
9300	12.837152385853871
9400	12.877734148067475
9500	12.839088661031383
9600	12.871574569050154
9700	12.871960645476292
9800	12.852122538977255
9900	12.857491651624741
10000	12.858795628743792


==> figs_data/Fig14/Fig14-ErrorTriangularMean0Var07TemplateBISON_80211a.txt <==
100	9.32922509131174
200	9.255358557743946
300	9.41558643703602
400	9.578567441906515
500	9.730740759590823
600	9.86639332624059
700	9.960717495463562
800	9.840640130081454
900	9.882616934957598
1000	9.868613432570614
1100	9.839703579547006
1200	9.853404458142009
1300	9.92248766134253
1400	9.884318008533796
1500	9.937623541592302
1600	9.94288552054931
1700	9.97545474601688
1800	10.0012772444083
1900	9.966900965611616
2000	9.955615812301062
2100	10.065790906924121
2200	10.033847513556568
2300	10.037126888033356
2400	10.003382119109546
2500	10.03474337328615
2600	10.064212076907753
2700	10.036627289807202
2800	10.036436736342923
2900	10.060404997816194
3000	10.042613832688348
3100	10.059252725403555
3200	10.047495051565932
3300	10.02586834426012
3400	10.038193136452776
3500	10.061950153675356
3600	10.044206325192365
3700	10.063305926013586
3800	10.078425573967538
3900	10.08525385398366
4000	10.082707168552192
4100	10.090026475532683
4200	10.077692615360206
4300	10.04632963917442
4400	10.051238413080286
4500	10.04908185070167
4600	10.038901264681842
4700	10.037375642607516
4800	10.021931342842324
4900	10.028374383300047
5000	10.00174961914638
5100	10.004036981410481
5200	10.017003678245601
5300	10.006642730762906
5400	10.015651678523456
5500	9.992777165778648
5600	9.986980146079306
5700	9.959320773157403
5800	9.962594716207038
5900	9.974424823277788
6000	9.979457840684177
6100	9.960383573621016
6200	9.947611843019558
6300	9.931580481733137
6400	9.92203663671205
6500	9.925129900225102
6600	9.94867038378004
6700	9.946918125976708
6800	9.949365635602705
6900	9.954577959815426
7000	9.949451377345781
7100	9.95330375766855
7200	9.946407081045436
7300	9.942305746449392
7400	9.947673401626844
7500	9.956952588685796
7600	9.95686744990269
7700	9.9462853833968
7800	9.947170733518078
7900	9.929548272650777
8000	9.919170125527785
8100	9.91289961705195
8200	9.909560498930773
8300	9.897657231777204
8400	9.903875333809653
8500	9.91209738629243
8600	9.912063414621004
8700	9.911736016784177
8800	9.901252047109779
8900	9.911901063897858
9000	9.925955795649203
9100	9.919765337764035
9200	9.919786927582892
9300	9.902434272589632
9400	9.900764790359405
9500	9.902055261124929
9600	9.9032691508487
9700	9.897504959702587
9800	9.901982752085587
9900	9.903068413378946
10000	9.899244494640016


==> figs_data/Fig14/Fig14-ErrorTriangularMean0Var07TemplateBISON_80211ac.txt <==
100	13.43659402222413
200	12.006705137378306
300	12.819996254126341
400	13.010359328161865
500	13.09640700057313
600	12.704475291584753
700	12.9827689214154
800	13.413362062732716
900	12.875809321656364
1000	12.92685995075135
1100	12.93393119364569
1200	12.825335658506333
1300	13.09305663246963
1400	12.82941996731114
1500	12.865438621296532
1600	12.705996709293174
1700	12.968104479029904
1800	12.932699248867209
1900	12.682425563011805
2000	12.687503518433886
2100	12.930625790338013
2200	13.003395113972829
2300	12.749490183562216
2400	13.105118871230276
2500	12.738847163063326
2600	12.945951878695325
2700	12.866037324330593
2800	12.693192711525683
2900	12.839003698990041
3000	12.95741420281354
3100	12.884826404013555
3200	12.85574347034225
3300	12.867188788050385
3400	13.051829064953552
3500	12.761227401991052
3600	13.110799562569357
3700	12.663230982803213
3800	12.760933953919618
3900	12.83635512399104
4000	12.732368770375333
4100	12.817984794141125
4200	13.005721698853337
4300	12.769299595222265
4400	12.850901840883807
4500	12.968685474599965
4600	12.730203968903542
4700	12.90851133811168
4800	12.782666330069446
4900	12.939968692477011
5000	12.812096893386979
5100	12.695232547004027
5200	12.917791842745148
5300	12.755177131285224
5400	12.86251637480018
5500	12.824917310447292
5600	12.973586647751747
5700	12.839467890123503
5800	12.781910118003225
5900	12.939524906836368
6000	12.920929281206329
6100	12.752467009130216
6200	12.692212663476882
6300	12.800046518132945
6400	12.810135831769916
6500	12.825160160339923
6600	12.852214544671485
6700	12.7798635855213
6800	12.930878864221427
6900	12.782078702101785
7000	12.760962785080096
7100	12.819682121427949
7200	12.853663250413662
7300	12.88299015810651
7400	12.794884140155432
7500	12.90493344385277
7600	12.856091848586743
7700	12.817892262725309
7800	12.852285013167716
7900	12.860480944159235
8000	12.843561152436338
8100	12.831170109095865
8200	12.834163741256816
8300	12.753601561090592
8400	12.831917794030689
8500	12.817580617297835
8600	12.772216043543267
8700	12.763958955603812
8800	12.83826560462171
8900	12.862962027602634
9000	12.826216147270088
9100	12.868742031855845
9200	12.79126896087655
9300	12.800252262415142
9400	12.859429087618992
9500	12.821468155947741
9600	12.866061100993418
9700	12.822360848831522
9800	12.827408300012848
9900	12.84095687659305
10000	12.824962677472058


==> figs_data/Fig14/Fig14-ErrorTriangularMean0Var1TemplateBISON_80211a.txt <==
100	11.220162975716654
200	10.503704958314017
300	10.777920761311648
400	10.872917224008482
500	11.296105085468056
600	10.841354683371122
700	10.6957959048883
800	10.679622461698441
900	10.544186485229176
1000	10.434727271404114
1100	10.477657896501242
1200	10.384728841462618
1300	10.479314820094858
1400	10.347655565987312
1500	10.365278107343014
1600	10.276050080852428
1700	10.204240375189274
1800	10.129588365958085
1900	10.13857150043461
2000	10.137837443290552
2100	10.100212802404968
2200	10.132291478892485
2300	10.012296686440123
2400	9.956989589242795
2500	9.87603034767335
2600	9.886698423455073
2700	9.873962245018676
2800	9.890373063218307
2900	9.900238110903105
3000	9.911564454014867
3100	9.955556694621295
3200	9.962807197892689
3300	9.967248435326328
3400	9.993979363119024
3500	10.009152590369014
3600	9.995274351132878
3700	9.98706499505414
3800	10.027804866380961
3900	10.031992441183661
4000	9.97784104607365
4100	9.988235685633528
4200	9.963672098334769
4300	9.92946901632388
4400	9.936559102360206
4500	9.933999191175532
4600	9.925260078148371
4700	9.941545576403712
4800	9.919147122505082
4900	9.909760335573312
5000	9.918307223233626
5100	9.903425893118596
5200	9.886065813633197
5300	9.899719474817175
5400	9.897621785512003
5500	9.866803952469127
5600	9.899860573514163
5700	9.897797078729356
5800	9.894426940856988
5900	9.927690295702634
6000	9.933511895412835
6100	9.901119643118818
6200	9.864423014549175
6300	9.842558478277738
6400	9.860482237581778
6500	9.846844953329764
6600	9.855839592309621
6700	9.877444104986353
6800	9.888532250961363
6900	9.877461508515921
7000	9.872762481891415
7100	9.85454639480065
7200	9.865490841147109
7300	9.859647915641746
7400	9.858301798049297
7500	9.850343777461946
7600	9.875203299492684
7700	9.878037399538131
7800	9.885259042961026
7900	9.910485881769432
8000	9.91017513349391
8100	9.910820879024643
8200	9.912764706193345
8300	9.916507907726327
8400	9.904572559130772
8500	9.907578395299995
8600	9.904869834705893
8700	9.88468815663623
8800	9.852946410853178
8900	9.857841375663272
9000	9.853596169207323
9100	9.862166646044672
9200	9.855172591357475
9300	9.89164248698046
9400	9.888938367548121
9500	9.902406302397937
9600	9.905126533095315
9700	9.908322284052247
9800	9.908530620438455
9900	9.909160076137027
10000	9.905618021032183


==> figs_data/Fig14/Fig14-ErrorTriangularMean0Var1TemplateBISON_80211ac.txt <==
100	12.148102553611542
200	12.064570544189284
300	12.615698266267252
400	13.109096781791903
500	12.91569207728729
600	11.944139517806931
700	13.150038023532943
800	12.836876665822158
900	12.927787272571537
1000	12.353256490882941
1100	12.318902683796326
1200	12.388912552615977
1300	12.400455999811328
1400	12.68072554916094
1500	13.095140560170647
1600	12.720553719868832
1700	12.690230763110947
1800	12.71137509479783
1900	12.412769109597974
2000	12.950310713291485
2100	12.46937990179893
2200	12.638801407073686
2300	12.855886291274544
2400	12.977706646550587
2500	12.751032393609819
2600	12.766564480983451
2700	12.59207329286892
2800	12.881745761664888
2900	13.052438863552084
3000	12.7402880093818
3100	12.597446350584564
3200	12.783008773855784
3300	12.820796875000896
3400	12.795068246725348
3500	12.931386455408528
3600	12.778139798647887
3700	12.875496103946775
3800	12.770278314098903
3900	12.676439705865166
4000	12.498448229928272
4100	12.784035726098184
4200	12.535697285792596
4300	12.676288096579356
4400	12.715183014596619
4500	12.72516113822121
4600	12.660721009834221
4700	12.764346433713174
4800	12.764023344871022
4900	12.77264101218077
5000	12.941339591700173
5100	12.723460011340876
5200	12.729749010414025
5300	12.689044515757475
5400	12.649286717222253
5500	12.638935943072966
5600	12.623987667520396
5700	12.645111849725481
5800	12.782160681455709
5900	12.671907200130818
6000	12.61752766690131
6100	12.82558314065375
6200	12.873061379251682
6300	12.78865718705174
6400	12.773852250388359
6500	12.721673423379686
6600	12.691376610137468
6700	12.72237911412742
6800	12.769380097858859
6900	12.646531022221438
7000	12.74372179645036
7100	12.682192269151871
7200	12.772765369635637
7300	12.760040267740239
7400	12.735884926667838
7500	12.763459128269346
7600	12.661876799990296
7700	12.716750099705223
7800	12.767247411806695
7900	12.765306857031307
8000	12.665453023414443
8100	12.708114010719443
8200	12.742059781550324
8300	12.775017325894625
8400	12.639453916978937
8500	12.70762974290824
8600	12.746027160309495
8700	12.780986930678864
8800	12.702677728825849
8900	12.808905013855792
9000	12.714342942892019
9100	12.775044064320127
9200	12.71783977595601
9300	12.730328381343043
9400	12.724990075975711
9500	12.7654167096714
9600	12.766894964315725
9700	12.753806621529975
9800	12.74455228501665
9900	12.73569661483225
10000	12.740771273746077


==> figs_data/Fig14/Fig14-ErrorUniformMean0Var01TemplateBISON_80211a.txt <==
100	9.683584515598522
200	9.99317531197769
300	10.008636390560735
400	10.1098755249923
500	10.193050797923016
600	10.137850109416185
700	10.115416738154737
800	10.132297916768735
900	10.10556796444952
1000	10.067946012025004
1100	10.052718020102233
1200	10.03974628639861
1300	10.040046246778246
1400	10.064185032361252
1500	10.07180728527564
1600	10.058855139629628
1700	10.028528692944718
1800	9.998240969898234
1900	10.00006099977975
2000	9.974534733631998
2100	9.992631850501086
2200	10.006993568069477
2300	9.995313200054682
2400	10.00617386728675
2500	10.00456007304348
2600	10.006813477257538
2700	10.012865744751595
2800	10.000086836874972
2900	9.986454889032304
3000	9.992792772606435
3100	10.005526906558885
3200	10.013754293746786
3300	10.016840141613613
3400	10.019027468926938
3500	10.025194337940547
3600	10.026643729822242
3700	10.023978169042552
3800	10.012733053606837
3900	10.013708843956978
4000	10.019703722786007
4100	10.01098525969445
4200	10.012243457393765
4300	10.015410998249026
4400	10.021246996975208
4500	10.011010961165768
4600	10.01793141629372
4700	10.019513508061607
4800	10.022317854193432
4900	10.027452255148546
5000	10.030384980525925
5100	10.031328757402264
5200	10.020048199789471
5300	10.023868547322992
5400	10.019552875907834
5500	10.018651660887826
5600	10.017654557234211
5700	10.017460811883552
5800	10.013402407766307
5900	10.005453627377392
6000	10.001489834210588
6100	10.00514291955119
6200	10.003707096684368
6300	10.006207820824443
6400	10.003387246030343
6500	10.000646781437126
6600	9.998364692628343
6700	9.995189166144428
6800	9.999086227381328
6900	9.996930809753508
7000	10.001996806311356
7100	9.99998833533232
7200	9.997853183357735
7300	9.992837965419541
7400	9.996772794675962
7500	9.99625647292021
7600	9.995471777077002
7700	9.998276690993864
7800	10.00049169912245
7900	10.0014302959994
8000	10.006383511590458
8100	10.00822896600414
8200	10.00391749098742
8300	10.003514731578662
8400	10.00525000973403
8500	10.002285596304546
8600	10.000024806187527
8700	10.001009691795957
8800	9.998777277266187
8900	9.999134614781726
9000	9.999917951665111
9100	10.000152499849152
9200	9.997295894376975
9300	9.99579894377598
9400	9.995894013538646
9500	9.994558760410428
9600	9.99707529895511
9700	9.994330596903637
9800	10.001294477329795
9900	9.998038043586803
10000	9.992781350084101


==> figs_data/Fig14/Fig14-ErrorUniformMean0Var01TemplateBISON_80211ac.txt <==
100	13.037319446432724
200	12.697747912311721
300	12.978089739566997
400	12.975668341546545
500	12.955896019559127
600	12.90634530772263
700	12.94726265326831
800	12.821384858917867
900	12.851142324697335
1000	12.942043038977868
1100	12.781144931861405
1200	12.730756378805495
1300	12.85951518269465
1400	12.847885981346876
1500	12.830488993127771
1600	12.959541987894594
1700	12.875475333091146
1800	12.923729761154078
1900	12.930232865117233
2000	12.855913222935499
2100	12.863504729246756
2200	12.894476399369298
2300	12.81871187292711
2400	12.967942227811477
2500	12.941194214383529
2600	12.923341899765376
2700	12.85768583999368
2800	12.818327675956823
2900	12.85862049146033
3000	12.888225030221296
3100	12.895363282135293
3200	12.78923960337903
3300	12.826527639932351
3400	12.838993690203495
3500	12.863227961387054
3600	12.90086636730155
3700	12.828909986316717
3800	12.861643193789575
3900	12.858763775085778
4000	12.911143643721179
4100	12.833409011877734
4200	12.886180761146875
4300	12.895669851960522
4400	12.847181066870352
4500	12.884905758869765
4600	12.868867983128554
4700	12.863637769575803
4800	12.870300071939711
4900	12.823007974041275
5000	12.85789325602093
5100	12.837468172784842
5200	12.869131328514985
5300	12.838393664332216
5400	12.867975374627576
5500	12.875346551209418
5600	12.825381392269719
5700	12.890414840203107
5800	12.883473411726529
5900	12.864933850030981
6000	12.900169606153781
6100	12.884122574518758
6200	12.869174654979815
6300	12.85788040576449
6400	12.908240012262581
6500	12.903381746961486
6600	12.882582615794608
6700	12.874948956845856
6800	12.843026001251474
6900	12.850904382419458
7000	12.880310796212713
7100	12.85268577691636
7200	12.89606665580277
7300	12.854158093581875
7400	12.883665455154755
7500	12.905360751974172
7600	12.844577672496484
7700	12.862609321908964
7800	12.855274068636051
7900	12.881922619752576
8000	12.86343856268718
8100	12.842675450118124
8200	12.878278282561723
8300	12.871521747957559
8400	12.879689296010383
8500	12.86505705374907
8600	12.866032730714096
8700	12.848335018298485
8800	12.899947569091637
8900	12.862027209228017
9000	12.87084772726462
9100	12.857597303398508
9200	12.858809948140335
9300	12.878678285756905
9400	12.86812844493602
9500	12.872203859763887
9600	12.865643388717444
9700	12.867741265968561
9800	12.868167508172064
9900	12.872110222771653
10000	12.868340853787458


==> figs_data/Fig14/Fig14-ErrorUniformMean0Var04TemplateBISON_80211a.txt <==
100	10.023088190533677
200	10.117976855115138
300	9.733041592454953
400	9.587785085618599
500	9.798827682035082
600	9.771714820642856
700	9.64146888276465
800	9.601921631608747
900	9.605392977527458
1000	9.693300087075004
1100	9.803564301359174
1200	9.754686206137864
1300	9.824873820388945
1400	9.854399369092505
1500	9.947726175546165
1600	9.948929566962533
1700	9.995831697086262
1800	10.048413688421052
1900	10.023668060190746
2000	10.077693167875795
2100	10.093264645849814
2200	10.065485570435984
2300	10.054839920567076
2400	10.061194554358822
2500	10.084671792423622
2600	10.097787958203101
2700	10.078806019938158
2800	10.082988580952533
2900	10.079906949928954
3000	10.111438919604893
3100	10.103086086058342
3200	10.090291329606204
3300	10.087624829671768
3400	10.075843168360961
3500	10.07359645823027
3600	10.059731767729545
3700	10.066254172462324
3800	10.071814702006352
3900	10.087273661696827
4000	10.088393912801054
4100	10.095408205179695
4200	10.091178057374806
4300	10.08920706125963
4400	10.105922812873986
4500	10.0967991992394
4600	10.104661923021013
4700	10.092164040824514
4800	10.078543191795974
4900	10.076951977147987
5000	10.07273926575755
5100	10.073823919197823
5200	10.055392201706638
5300	10.060972940008357
5400	10.059771973930651
5500	10.060902782818859
5600	10.04669566845928
5700	10.062855951390363
5800	10.061534456464301
5900	10.06989588943327
6000	10.072202874233428
6100	10.068596020407885
6200	10.068499513147346
6300	10.062630539665067
6400	10.059989753676177
6500	10.064090629745694
6600	10.0622684839542
6700	10.072869764675263
6800	10.06042947471542
6900	10.050857739742016
7000	10.051230258633495
7100	10.055695236735573
7200	10.058277074507146
7300	10.047270508356291
7400	10.056882719622537
7500	10.05697801154895
7600	10.055043068191141
7700	10.047785017129288
7800	10.033609367552117
7900	10.0285525811629
8000	10.035197058717813
8100	10.031826361833739
8200	10.039864316390094
8300	10.041573192808073
8400	10.053711820522494
8500	10.05743949407622
8600	10.066365585067617
8700	10.055354865847677
8800	10.066806619941078
8900	10.070158499728677
9000	10.070985430588282
9100	10.066365900986511
9200	10.060720559566336
9300	10.046892991206619
9400	10.051456354690345
9500	10.036901475075751
9600	10.046367736152206
9700	10.046327676916462
9800	10.047134489812379
9900	10.055015474909284
10000	10.051508055035129


==> figs_data/Fig14/Fig14-ErrorUniformMean0Var04TemplateBISON_80211ac.txt <==
100	13.370393694944523
200	13.156387601043166
300	13.04848863694366
400	13.1736416391728
500	12.729840980706754
600	13.155759244686235
700	12.685859383099642
800	13.188304544005772
900	13.129328333834692
1000	12.971316828543333
1100	12.866890985801774
1200	12.894986772369464
1300	12.80829632291389
1400	12.929389816087848
1500	12.897399433447617
1600	13.039921005669328
1700	12.906539898973508
1800	13.051440248485195
1900	12.965543128279023
2000	13.089540883025336
2100	13.211050660733692
2200	12.974322671144309
2300	13.008666516397456
2400	13.109809288002397
2500	13.011647062271495
2600	13.178508076936282
2700	13.10435283521065
2800	13.114132808672709
2900	13.060793911810721
3000	13.033271049622558
3100	12.992352537290405
3200	13.007552618102977
3300	12.976747599683451
3400	13.091109092118188
3500	13.01033379781973
3600	12.906468843503264
3700	12.99659919360579
3800	13.110463487969357
3900	13.002113864098362
4000	13.145152845665507
4100	13.014371267528874
4200	12.994328574223575
4300	13.043638868261269
4400	13.016690699204787
4500	13.0561819415168
4600	12.92609524453792
4700	13.001450349984452
4800	12.985336075655482
4900	13.006223397388911
5000	12.98594721501036
5100	12.944533143708671
5200	12.987068691385959
5300	13.076811229748163
5400	13.177777516560925
5500	13.03629232346043
5600	12.940118367586933
5700	12.969697943544249
5800	13.089883499648865
5900	13.025935202336314
6000	13.00284193878474
6100	13.008512571537155
6200	13.00090753395364
6300	13.03177174702421
6400	13.076355670968383
6500	13.02793938407922
6600	13.105644016988776
6700	12.937390298416858
6800	13.043968149175843
6900	13.059163317073969
7000	13.011224986180423
7100	13.009639143816687
7200	12.988553271175308
7300	12.962162614909175
7400	13.067429654252805
7500	13.04088803722175
7600	13.004933137518494
7700	13.020093710550103
7800	13.07717544659181
7900	12.9202340829263
8000	13.03609886497452
8100	13.019265469823724
8200	13.030905603735619
8300	13.056915876806217
8400	12.980921662838456
8500	13.024384491689489
8600	12.996907170290115
8700	13.024744831993303
8800	13.030139684562531
8900	13.008196758714124
9000	12.991568367664968
9100	13.008085201893438
9200	13.028279187989028
9300	13.016932897522338
9400	13.033431423276626
9500	13.015573829807408
9600	13.011363842978653
9700	13.026392023331478
9800	13.016426586801343
9900	13.019077664960605
10000	13.01710246988614


==> figs_data/Fig14/Fig14-ErrorUniformMean0Var07TemplateBISON_80211a.txt <==
100	10.683149139840886
200	9.835364425487981
300	9.942566674617716
400	9.342941110025976
500	9.21247547166368
600	9.292490927991665
700	9.193487856901015
800	9.320485254414024
900	9.436588235521429
1000	9.553936078886693
1100	9.695871004600109
1200	9.66729123056129
1300	9.59521458900271
1400	9.645331708621924
1500	9.731190206326318
1600	9.670386652617111
1700	9.619328743432478
1800	9.588965914954374
1900	9.622404067445986
2000	9.552803561111261
2100	9.5582617496421
2200	9.614791033002604
2300	9.6863049692347
2400	9.673540674098662
2500	9.638072569031351
2600	9.654574231988107
2700	9.693809843230952
2800	9.647047840412258
2900	9.64963523703017
3000	9.657147936846629
3100	9.670736284278636
3200	9.64743841185043
3300	9.664733104740664
3400	9.673070519384908
3500	9.645912437606116
3600	9.650646319974044
3700	9.684537492142853
3800	9.682450450767478
3900	9.726443556073718
4000	9.766294420950828
4100	9.78469531437952
4200	9.765866782646528
4300	9.752817442789194
4400	9.757109832302604
4500	9.775638917544258
4600	9.76699773452708
4700	9.773715488435016
4800	9.789956816813744
4900	9.782039390172201
5000	9.746422671243181
5100	9.760329020657425
5200	9.798634332569693
5300	9.797009206629868
5400	9.798844251889934
5500	9.806440633062039
5600	9.794308758433775
5700	9.797899764259343
5800	9.78136277772285
5900	9.773790130593285
6000	9.746856161267601
6100	9.740158724824141
6200	9.735558774385368
6300	9.729745163220061
6400	9.724314412538208
6500	9.729091360734742
6600	9.735358129514227
6700	9.742473961452676
6800	9.757498445338344
6900	9.747116051400896
7000	9.734992625736256
7100	9.72047450233947
7200	9.716617788756027
7300	9.707557569610685
7400	9.732778235323622
7500	9.742694351645582
7600	9.736115712322205
7700	9.725821068682992
7800	9.742313741182784
7900	9.74583250220951
8000	9.740339880502349
8100	9.732571623634952
8200	9.719381586546207
8300	9.730603788863846
8400	9.738729428341914
8500	9.733762918780146
8600	9.734429034910933
8700	9.730038147739153
8800	9.720021106479066
8900	9.729766772557355
9000	9.73811846135311
9100	9.733152088909833
9200	9.72087276335617
9300	9.714626536236553
9400	9.72121344313621
9500	9.713100510587992
9600	9.698706585958575
9700	9.69003248693832
9800	9.685287556421827
9900	9.667007972066926
10000	9.68788061519831


==> figs_data/Fig14/Fig14-ErrorUniformMean0Var07TemplateBISON_80211ac.txt <==
100	13.719370608133854
200	12.728579614215608
300	12.739780231975972
400	12.952863538780704
500	12.85983654986562
600	12.777170230329347
700	12.380782770856216
800	12.961733542264282
900	12.857864493277035
1000	12.789314925666204
1100	12.73239147113918
1200	12.451180360000874
1300	12.58437961805268
1400	12.72562514261071
1500	12.730438863068711
1600	12.382063750085507
1700	12.78741545769799
1800	12.892513078821823
1900	12.808914964603986
2000	12.656713009539176
2100	12.477030926744563
2200	12.686835650270156
2300	12.697200900075417
2400	12.56797098009315
2500	12.575730159477928
2600	12.463865452997823
2700	12.4709647824958
2800	12.809903826284653
2900	12.431468884029302
3000	12.77432858946742
3100	12.988584449201028
3200	12.587191683760352
3300	12.817465034789961
3400	12.532374609534997
3500	12.704203983255468
3600	12.742503269572296
3700	12.608392834163963
3800	12.490955980298452
3900	12.514575975424236
4000	12.717983774910921
4100	12.687462012871663
4200	12.693939709959182
4300	12.653393345520499
4400	12.551810540799124
4500	12.829513526096548
4600	12.753354123845043
4700	12.880365502564928
4800	12.735680923424411
4900	12.530509174232181
5000	12.737762013513933
5100	12.591854150313225
5200	12.719444908202036
5300	12.671597536210925
5400	12.539461701424102
5500	12.624261800019102
5600	12.657994725850699
5700	12.633846268547927
5800	12.783792632321594
5900	12.720706520536172
6000	12.708174943119959
6100	12.737012349566498
6200	12.687570936933302
6300	12.760277187394083
6400	12.61285108771824
6500	12.598596677452294
6600	12.698452380060077
6700	12.677714737358428
6800	12.77226849811723
6900	12.711674160656573
7000	12.683993999476344
7100	12.643374454153673
7200	12.755160971054352
7300	12.733720766117017
7400	12.6776489871595
7500	12.72899997933905
7600	12.636264282157528
7700	12.660762103749223
7800	12.690622239221854
7900	12.781218008799216
8000	12.704968870355628
8100	12.698668964447279
8200	12.693326707413917
8300	12.643146373094623
8400	12.653050999767176
8500	12.702823577436904
8600	12.713817491941882
8700	12.712504615540414
8800	12.665430732785126
8900	12.69445176485033
9000	12.705396959335078
9100	12.688041875547473
9200	12.711728255485243
9300	12.702681236214632
9400	12.65340268700811
9500	12.694105639532609
9600	12.692138871706902
9700	12.679416823175867
9800	12.708951104854805
9900	12.700346160436538
10000	12.694106343933981


==> figs_data/Fig14/Fig14-ErrorUniformMean0Var1TemplateBISON_80211a.txt <==
100	11.218582915632304
200	10.38917175884449
300	10.552429262085674
400	10.058222866648078
500	9.443339102979273
600	9.481852968505704
700	9.428239714827981
800	9.503950249018956
900	9.421185125855317
1000	9.49210396197894
1100	9.581995425382589
1200	9.474496444023728
1300	9.65927865072139
1400	9.755548460570282
1500	9.644266617296495
1600	9.73627651636943
1700	9.824289799446632
1800	9.91686390313757
1900	9.890657856320274
2000	9.936658201275549
2100	9.977470083306315
2200	10.03952193773236
2300	9.99686181151765
2400	10.057061509624562
2500	10.018874835850854
2600	10.006807714017043
2700	10.022213396717747
2800	9.909624456872736
2900	9.882252698969468
3000	9.946804205761909
3100	9.991820047826765
3200	9.961652189911492
3300	9.91416000841491
3400	9.931080770538927
3500	9.903434403099197
3600	9.959782144466036
3700	9.948666579807593
3800	9.966498678063658
3900	10.002690817167263
4000	9.952752497194753
4100	9.975861618231704
4200	10.001700301180222
4300	9.967159317337293
4400	9.941169422058525
4500	9.964877647380035
4600	9.993834648309814
4700	9.983401193635475
4800	9.978500403279329
4900	9.956087707227542
5000	9.975557911400758
5100	9.95560353743815
5200	9.954357791181168
5300	9.95461245143463
5400	9.954626674363
5500	9.984055371669799
5600	9.950018079454823
5700	9.934311304613516
5800	9.94283180350749
5900	9.963837274450388
6000	9.943066016306375
6100	9.954383246867566
6200	9.933603069389848
6300	9.917166795904564
6400	9.919596296495683
6500	9.883895984155174
6600	9.891071232661604
6700	9.875525511529872
6800	9.84393393377434
6900	9.84154781929715
7000	9.856084101428566
7100	9.864631653891482
7200	9.881012281835412
7300	9.865777210858711
7400	9.861008171411415
7500	9.86485856311515
7600	9.85035711653768
7700	9.819949140401038
7800	9.80764815637008
7900	9.79569320361293
8000	9.796113990911183
8100	9.791840351070848
8200	9.787145510342611
8300	9.7916552755579
8400	9.797163865028892
8500	9.804204260243525
8600	9.81427851007686
8700	9.81141089475068
8800	9.813770331308321
8900	9.839019803275052
9000	9.83494290073918
9100	9.83849558043062
9200	9.82864306573356
9300	9.810756960938079
9400	9.824810301656727
9500	9.829807424451248
9600	9.830947144643233
9700	9.83104436689166
9800	9.836101865612589
9900	9.833086787087723
10000	9.839169734005964


==> figs_data/Fig14/Fig14-ErrorUniformMean0Var1TemplateBISON_80211ac.txt <==
100	14.373618363078295
200	13.933755422041257
300	12.84281792630604
400	13.567351307487371
500	13.009957968957279
600	12.972537184084302
700	13.433600310937663
800	13.023499196119102
900	12.837060622647826
1000	12.649119937713095
1100	13.082132119748026
1200	13.030239169402991
1300	13.52332579952241
1400	12.832206085105042
1500	13.339613197077425
1600	13.070398548704304
1700	12.942688085988753
1800	13.165337419282707
1900	13.222087432094867
2000	12.578115456088712
2100	13.299057206646639
2200	13.038945684976682
2300	13.053028017868884
2400	13.200494921498148
2500	13.343932727551476
2600	13.090398353618697
2700	12.787461278217393
2800	13.392879324587057
2900	13.349601258141037
3000	13.136175827680804
3100	13.317514291957595
3200	12.934318382551966
3300	13.28839933658037
3400	13.213968938992084
3500	13.080420854741647
3600	13.009265834111488
3700	12.984191918548392
3800	13.144186518963751
3900	13.264615626617854
4000	13.337524733927468
4100	13.240503805565256
4200	12.938342650093887
4300	12.948080471560957
4400	12.918374393380304
4500	12.899555992008345
4600	12.966738759537748
4700	12.991211516772298
4800	12.919931917661417
4900	13.046772021722404
5000	12.86597580191551
5100	13.216764839958046
5200	12.972100276471224
5300	12.899566773634774
5400	12.984437123097452
5500	13.023605937089087
5600	13.071519450828418
5700	12.972163510396626
5800	13.045471803539954
5900	12.951327796044438
6000	12.955836997419853
6100	13.06647512852692
6200	12.983440384581517
6300	12.991031396181826
6400	12.832059165439432
6500	13.019609269742773
6600	12.99158137234963
6700	12.966239751320817
6800	13.132801724756748
6900	13.067376401544038
7000	12.970509224673833
7100	12.983480803361545
7200	12.976290126972913
7300	13.005372713504926
7400	12.926725570115536
7500	13.061415644474438
7600	13.078243621141612
7700	13.093049113556733
7800	12.981876629070713
7900	13.00706862823688
8000	12.97978729793863
8100	13.08489840120319
8200	13.080579377756067
8300	12.969488468622103
8400	13.062625899727665
8500	13.061812447048624
8600	13.073415238128746
8700	13.064918244874207
8800	13.001371374809878
8900	12.92874159849589
9000	13.027907855107745
9100	12.995814564812239
9200	13.01453264104498
9300	12.93273749639252
9400	13.041432903165742
9500	13.021958034819818
9600	12.988547278481747
9700	13.047189919469247
9800	13.0353474595629
9900	13.016169993018593
10000	13.025136481061509


==> figs_data/Fig4-RecoveredFingerprintGaussianMeanConstantIncreaseVar1WithRecoveryBISON.txt <==
1	0.616200000000000
2	0.638300000000000
3	0.574900000000000
4	0.555400000000000
5	0.538400000000000
6	0.522200000000000
7	0.494700000000000
8	0.476700000000000
9	0.445300000000000
10	0.425800000000000
11	0.390500000000000
12	0.361800000000000
13	0.311400000000000
14	0.320100000000000
15	0.294100000000000
16	0.238800000000000
17	0.235900000000000
18	0.210100000000000
19	0.193200000000000
20	0.170200000000000
21	0.152600000000000
22	0.116600000000000
23	0.0881000000000000
24	0.0503000000000000
25	0.0445000000000000
26	0.0170000000000000
27	-0.0170000000000000
28	-0.0503000000000000
29	-0.0631000000000000
30	-0.0913000000000000
31	-0.0465000000000000
32	-0.0276000000000000
33	0.0230000000000000
34	0.0474000000000000
35	0.109300000000000
36	0.149400000000000
37	0.168200000000000
38	0.224400000000000
39	0.249700000000000
40	0.289800000000000
41	0.308900000000000
42	0.358400000000000
43	0.408500000000000
44	0.416900000000000
45	0.458100000000000
46	0.472900000000000
47	0.542400000000000
48	0.567900000000000
49	0.569100000000000
50	0.609400000000000
51	0.598700000000000
52	0.616200000000000

==> figs_data/Fig6-RecoveredFingerprintGaussianMean0Var1WithoutRecovery.txt <==
1	27.815096740014255
2	1.730770991506413
3	83.67385532138543
4	77.75713781952913
5	-30.484009537245722
6	86.7647477384964
7	15.54557563013393
8	-33.42559236239023
9	-38.60620241596637
10	3.654097342897198
11	38.35337868553446
12	14.741795880659279
13	-48.240743821104466
14	-25.339554391821324
15	-140.95965059249792
16	-107.8997272754604
17	-75.97005938439055
18	-88.46295254280776
19	-63.68483730907142
20	147.69516254910843
21	209.95638597809466
22	139.09138313469637
23	172.0511830271335
24	136.8360464024748
25	-76.78426257515602
26	-190.04089697302592
27	-186.9382127836221
28	-23.32157538793436
29	23.321575387934352
30	-160.16210503287576
31	-163.04081170406454
32	54.863555562467816
33	137.9552177173334
34	83.10776778902236
35	80.63233902723688
36	9.998771757828763
37	46.06685235574368
38	-9.549409328123176
39	49.905249561173704
40	64.98009246770837
41	7.605970923235809
42	-1.162487793419716
43	-102.05974607990086
44	-76.53985438518484
45	11.512251731173308
46	-126.81473345435181
47	-19.310356733702314
48	182.36584131908
49	279.26208243244344
50	267.9757663565512
51	184.1274656508948
52	219.2208809318039
53	195.7446287589498
54	79.20786627716534
55	119.7350121626544
56	27.815096740014152

==> figs_data/Fig6-RecoveredFingerprintUniformMean0Var1WithoutRecovery.txt <==
1	11.67390088885384
2	76.98505601121225
3	-93.05098230006278
4	-109.4551968036418
5	-69.86137121563091
6	50.853940552135114
7	54.59411860048238
8	-67.39501143398213
9	-9.202643514034845
10	-9.183808412999111
11	-24.63138487635222
12	-8.28027823040903
13	-104.70797465398472
14	-7.4782603129157845
15	-12.256000521948183
16	66.30369812188583
17	16.379205131889588
18	-29.329967412782707
19	60.78971232992148
20	-39.13942732732143
21	65.26208984974713
22	80.69456261654626
23	-17.715982689482523
24	-52.020117535680555
25	-8.669855906349
26	39.77321997587305
27	-6.062406206755692
28	-78.30202644683636
29	78.30202644683636
30	-106.30948383161721
31	-4.790733337293586
32	-18.07864981298063
33	72.37507409600958
34	16.39236468418233
35	-81.57994786158774
36	-97.76967339243642
37	-62.286373622254764
38	-51.63732828223014
39	-69.18777710849282
40	-72.33391857758501
41	-92.44525455862647
42	76.24563118750508
43	43.546077610008055
44	39.56299608003415
45	-36.32907563818497
46	-65.37288405839003
47	-15.085923862577959
48	59.16370606478245
49	-110.45204371875228
50	-44.17845584788583
51	0.7537272372760486
52	-58.51764019678845
53	-40.96997560254442
54	-141.86833292561835
55	-132.56047896209097
56	11.673900888853844

==> figs_data/Fig6-ThroughputGaussianVar1.txt <==
0.0	32.784384
0.5	32.751616
1.0	32.84992
1.5	32.989184
2.0	32.89088
2.5	32.957568
3.0	32.831872
3.5	32.70304
4.0	32.743424
4.5	32.956416
5.0	32.915456
5.5	32.93184
6.0	32.866304
6.5	32.776192
7.0	32.882688
7.5	32.833536
8.0	32.841728
8.5	32.882688
9.0	32.833536
9.5	32.817152
10.0	32.759808
10.5	32.80896
11.0	32.956416
11.5	32.989184
12.0	32.84992
12.5	32.735232
13.0	32.817152
13.5	32.833536
14.0	32.825344
14.5	32.923648
15.0	32.89088
15.5	32.833536
16.0	32.997376
16.5	32.997376
17.0	32.735232
17.5	32.776192
18.0	32.989184
18.5	32.964608
19.0	32.899072
19.5	32.964608
20.0	32.915456
20.5	32.768
21.0	32.64512
21.5	32.751616
22.0	32.80896
22.5	32.833536
23.0	32.940032
23.5	32.874496
24.0	32.80896
24.5	32.833536
25.0	32.841728
25.5	32.833536
26.0	32.874496
26.5	32.776192
27.0	32.72704
27.5	32.768
28.0	32.80896
28.5	32.980992
29.0	33.046528
29.5	32.989184
30.0	32.997376
30.5	32.93184
31.0	32.817152
31.5	32.710656
32.0	32.825344
32.5	32.9728
33.0	32.882688
33.5	32.899072
34.0	32.9728
34.5	32.874496
35.0	32.743424
35.5	32.718848
36.0	32.800768
36.5	32.907264
37.0	32.89088
37.5	32.776192
38.0	32.718848
38.5	32.768
39.0	32.80896
39.5	32.841728
40.0	32.980992
40.5	33.05472
41.0	32.923648
41.5	32.882688
42.0	32.874496
42.5	32.9728
43.0	33.005568
43.5	32.825344
44.0	32.84992
44.5	32.84992
45.0	32.800768
45.5	32.751616
46.0	32.669696
46.5	32.768
47.0	32.80896
47.5	32.948224
48.0	32.964608
48.5	32.841728
49.0	32.940032
49.5	32.956416
50.0	32.89088
50.5	32.882688
51.0	32.776192
51.5	32.907264
52.0	32.956416
52.5	32.948224
53.0	32.9728
53.5	32.923648
54.0	32.93184
54.5	32.882688
55.0	32.833536
55.5	32.84992
56.0	32.858112
56.5	32.841728
57.0	32.792576
57.5	32.768
58.0	32.718848
58.5	32.636928
59.0	32.677888
59.5	32.80896

==> figs_data/Fig6-ThroughputReference.txt <==
0.0	32.718848
0.5	32.653312
1.0	32.68608
1.5	32.628736
2.0	32.669696
2.5	32.80896
3.0	32.776192
3.5	32.653312
4.0	32.735232
4.5	32.759808
5.0	32.571392
5.5	32.52224
6.0	32.68608
6.5	32.735232
7.0	32.628736
7.5	32.677888
8.0	32.743424
8.5	32.759808
9.0	32.702464
9.5	32.677888
10.0	32.784384
10.5	32.817152
11.0	32.751616
11.5	32.743424
12.0	32.768
12.5	32.718848
13.0	32.735232
13.5	32.825344
14.0	32.858112
14.5	32.784384
15.0	32.825344
15.5	32.792576
16.0	32.653312
16.5	32.72704
17.0	32.800768
17.5	32.751616
18.0	32.776192
18.5	32.80896
19.0	32.751616
19.5	32.841728
20.0	32.93184
20.5	32.800768
21.0	32.694272
21.5	32.768
22.0	32.833536
22.5	32.841728
23.0	32.915456
23.5	32.825344
24.0	32.620544
24.5	32.653312
25.0	32.694272
25.5	32.653312
26.0	32.768
26.5	32.751616
27.0	32.636928
27.5	32.68608
28.0	32.710656
28.5	32.68608
29.0	32.5632
29.5	32.661504
30.0	32.735232
30.5	32.800768
31.0	32.940032
31.5	32.833536
32.0	32.710656
32.5	32.702464
33.0	32.759808
33.5	32.669696
34.0	32.68608
34.5	32.743424
35.0	32.587776
35.5	32.505856
36.0	32.694272
36.5	32.858112
37.0	32.899072
37.5	32.923648
38.0	32.882688
38.5	32.776192
39.0	32.72704
39.5	32.751616
40.0	32.710656
40.5	32.710656
41.0	32.817152
41.5	32.72704
42.0	32.64512
42.5	32.702464
43.0	32.735232
43.5	32.68608
44.0	32.768
44.5	32.882688
45.0	32.817152
45.5	32.858112
46.0	32.784384
46.5	32.595968
47.0	32.702464
47.5	32.84992
48.0	32.882688
48.5	32.817152
49.0	32.68608
49.5	32.751616
50.0	32.833536
50.5	32.776192
51.0	32.80896
51.5	32.841728
52.0	32.833536
52.5	32.638624
53.0	32.774784
53.5	32.864896
54.0	32.864896
54.5	32.773088
55.0	32.601056
55.5	32.829024
56.0	32.743712
56.5	32.77648
57.0	32.804448
57.5	32.668288
58.0	32.614048
58.5	32.783264
59.0	32.837504
59.5	32.771968

==> figs_data/Fig6-ThroughputUniformVar1.txt <==
0.0	32.661504
0.5	32.636928
1.0	32.743424
1.5	32.841728
2.0	32.800768
2.5	32.694272
3.0	32.710656
3.5	32.710656
4.0	32.64512
4.5	32.72704
5.0	32.817152
5.5	32.841728
6.0	32.661504
6.5	32.52224
7.0	32.653312
7.5	32.792576
8.0	32.768
8.5	32.595968
9.0	32.489472
9.5	32.612352
10.0	32.768
10.5	32.718848
11.0	32.68608
11.5	32.743424
12.0	32.759808
12.5	32.751616
13.0	32.759808
13.5	32.718848
14.0	32.776192
14.5	32.792576
15.0	32.768
15.5	32.776192
16.0	32.792576
16.5	32.84992
17.0	32.882688
17.5	32.84992
18.0	32.669696
18.5	32.68608
19.0	32.718848
19.5	32.784384
20.0	32.874496
20.5	32.80896
21.0	32.800768
21.5	32.710656
22.0	32.72704
22.5	32.841728
23.0	32.858112
23.5	32.72704
24.0	32.768
24.5	32.866304
25.0	32.80896
25.5	32.817152
26.0	32.784384
26.5	32.751616
27.0	32.80896
27.5	32.84992
28.0	32.751616
28.5	32.743424
29.0	32.702464
29.5	32.68608
30.0	32.825344
30.5	32.899072
31.0	32.964608
31.5	32.940032
32.0	32.841728
32.5	32.833536
33.0	32.800768
33.5	32.776192
34.0	32.874496
34.5	32.800768
35.0	32.751616
35.5	32.784384
36.0	32.751616
36.5	32.735232
37.0	32.751616
37.5	32.68608
38.0	32.636928
38.5	32.817152
39.0	32.817152
39.5	32.743424
40.0	32.800768
40.5	32.80896
41.0	32.735232
41.5	32.669696
42.0	32.694272
42.5	32.620544
43.0	32.636928
43.5	32.866304
44.0	32.980992
44.5	32.866304
45.0	32.710656
45.5	32.653312
46.0	32.64512
46.5	32.776192
47.0	32.858112
47.5	32.68608
48.0	32.694272
48.5	32.792576
49.0	32.776192
49.5	32.776192
50.0	32.694272
50.5	32.72704
51.0	32.948224
51.5	32.989184
52.0	32.817152
52.5	32.605856
53.0	32.732128
53.5	32.702464
54.0	32.832128
54.5	32.773376
55.0	32.817728
55.5	32.694848
56.0	32.90784
56.5	32.68128
57.0	32.776192
57.5	32.792576
58.0	32.636928
58.5	32.802752
59.0	32.899648
59.5	32.973376

==> figs_data/Fig8-RecoveredFingerprintGaussianMean0Var1WithRecoveryBISON.txt <==
1   -30.7558
2   -36.194
3   -36.9355
4   -39.7141
5   -39.9914
6   -38.9464
7   -41.523
8   -41.7549
9   -37.7598
10  -39.7999
11  -37.2612
12  -37.2185
13  -35.5509
14  -32.6336
15  -31.2396
16  -29.8615
17  -28.0576
18  -23.7794
19  -21.6915
20  -19.8224
21  -19.2728
22  -15.924
23  -14.1862
24  -11.3895
25  -10.9875
26  -8.6036
27  -5.6081
28  -2.8049
29  2.8049
30  4.2832
31  4.7692
32  6.9707
33  8.8657
34  10.3108
35  10.5831
36  12.232
37  16.0498
38  17.1638
39  17.5325
40  16.5769
41  17.2968
42  16.2734
43  17.4562
44  15.0012
45  18.2771
46  15.1075
47  13.1401
48  13.4818
49  8.5249
50  6.9303
51  2.1889
52  -1.492
53  -5.6263
54  -13.0545
55  -19.737
56  -30.7558

==> figs_data/Fig8-RecoveredFingerprintUniformMean0Var1WithRecoveryBISON.txt <==
1   -29.672
2   -34.8211
3   -38.1812
4   -39.1342
5   -39.9056
6   -40.6033
7   -42.3194
8   -41.3541
9   -40.1609
10  -40.2199
11  -37.3288
12  -36.8136
13  -34.9919
14  -33.8297
15  -32.4563
16  -29.128
17  -28.1262
18  -24.5418
19  -21.7568
20  -20.2503
21  -17.7202
22  -13.8838
23  -14.2201
24  -10.8849
25  -9.4261
26  -5.7169
27  -3.9178
28  -3.5458
29  3.5458
30  4.2627
31  6.9015
32  7.3452
33  9.7165
34  11.8415
35  13.3492
36  14.5373
37  16.1693
38  15.2695
39  18.4074
40  20.3776
41  19.7036
42  20.4764
43  17.4618
44  16.3472
45  19.1539
46  19.8723
47  16.2022
48  16.0105
49  12.0012
50  10.715
51  6.5293
52  0.5771
53  -4.6013
54  -11.7851
55  -17.6497
56  -29.672

==> figs_data/OriginalFingerprint.txt <==
1	-30.585044642945366
2	-34.87189699946876
3	-37.29315333065043
4	-39.77307123427518
5	-38.4415305261888
6	-38.93092430850812
7	-41.642572744151735
8	-40.83240107949088
9	-38.237948947778925
10	-39.066342590743226
11	-36.268246480916794
12	-36.297240792252765
13	-34.32307132286424
14	-32.44313559217133
15	-31.07545475865706
16	-29.078048432901703
17	-27.010213431709516
18	-23.009724805618845
19	-21.154887984842826
20	-19.587811936692535
21	-18.381798245248984
22	-15.05731883654737
23	-14.005382877957532
24	-10.548095936608327
25	-8.639928952444905
26	-7.172057163717315
27	-5.179068166229131
28	-2.2632019330132684
29	2.263201933013269
30	4.119372020273967
31	6.27782956362917
32	7.287545688193683
33	8.329686546210192
34	10.86119822176239
35	10.848386687593187
36	13.426877158070987
37	14.057687869561143
38	16.62960683450712
39	17.67412236337529
40	17.41331111937715
41	18.254184338474634
42	17.91726938271135
43	17.072491289046393
44	16.448259781488606
45	17.312257345836894
46	17.106781186223298
47	13.677784311405727
48	13.841784412837823
49	9.684403812259264
50	8.049722829644791
51	2.9718155386667697
52	-1.0995657967425363
53	-5.766010999236844
54	-11.97291662872783
55	-19.829915071380274
56	-30.585044642945366

==> figs_data/RandomFingerprint.txt <==
1	2.011566455
2	6.444460409
3	-8.821285733
4	1.434280015
5	9.334095271
6	6.552169137
7	-5.862536285
8	13.25935716
9	16.88012245
10	-5.1699509
11	-2.597339575
12	13.18710533
13	-7.782850522
14	-9.103609642
15	-13.71369854
16	16.04882947
17	-0.958960566
18	17.85788284
19	-18.60155859
20	15.37610535
21	14.40103296
22	-19.73711464
23	17.44324109
24	-7.160745236
25	11.6576875
26	-0.474267088
27	-5.502039803
28	18.14278613
29	-1.466555497
30	8.940274509
31	3.506427868
32	19.83325563
33	15.47367354
34	-4.839021956
35	0.246967474
36	17.3260672
37	-2.182335185
38	3.579521276
39	-19.130689
40	-7.812624043
41	-10.6881176
42	5.793985101
43	-11.15398638
44	1.077058788
45	-9.231375979
46	-8.4145373
47	13.74476508
48	-4.829945984
49	20.25212183
50	-12.02942102
51	2.56879729
52	-16.482778


==> figs_data/data_gaussian_throughput.txt <==
1	24.0844800000000	23.8387200000000	23.5929600000000	22.8556800000000
2	23.6748800000000	23.5929600000000	23.5929600000000	23.0195200000000
3	23.7568000000000	23.6748800000000	23.5929600000000	22.8556800000000
4	23.7568000000000	23.5929600000000	23.1014400000000	22.6918400000000
5	23.7568000000000	23.8387200000000	23.2652800000000	22.5280000000000
6	23.5929600000000	23.9206400000000	23.3472000000000	22.4460800000000
7	23.5110400000000	23.8387200000000	23.7568000000000	22.6918400000000
8	23.8387200000000	23.9206400000000	23.5929600000000	22.6918400000000
9	24.1664000000000	24.0025600000000	23.4291200000000	22.5280000000000
10	24.0844800000000	24.0844800000000	23.6748800000000	22.9376000000000
11	23.6748800000000	24.4121600000000	23.7568000000000	22.6918400000000
12	23.8387200000000	24.5760000000000	23.5110400000000	22.6918400000000
13	23.7568000000000	24.4940800000000	23.4291200000000	22.9376000000000
14	24.0025600000000	24.6579200000000	23.9206400000000	23.2652800000000
15	23.9206400000000	24.7398400000000	23.7568000000000	23.0195200000000
16	23.9206400000000	24.7398400000000	23.5110400000000	23.1833600000000
17	23.6748800000000	24.6579200000000	23.1014400000000	23.2652800000000
18	23.7568000000000	24.5760000000000	23.2652800000000	23.0195200000000
19	23.4291200000000	24.3302400000000	23.4291200000000	23.1014400000000
20	23.9206400000000	24.3302400000000	23.2652800000000	22.8556800000000
21	23.9206400000000	24.1664000000000	23.1014400000000	22.9376000000000
22	24.0025600000000	24.0025600000000	23.3472000000000	23.1014400000000
23	24.3302400000000	23.6748800000000	23.5929600000000	23.0195200000000
24	24.0025600000000	23.9206400000000	23.4291200000000	23.0195200000000
25	24.0844800000000	23.8387200000000	23.5110400000000	23.1833600000000
26	24.0844800000000	23.6748800000000	23.6748800000000	23.1833600000000
27	24.4940800000000	23.9206400000000	24.0844800000000	22.9376000000000
28	25.7228800000000	24.1664000000000	23.9206400000000	23.4291200000000
29	25.8048000000000	24.4121600000000	23.8387200000000	23.3472000000000
30	25.6409600000000	24.3302400000000	23.6748800000000	23.4291200000000
31	25.9686400000000	24.2483200000000	23.9206400000000	23.5929600000000
32	25.5590400000000	24.3302400000000	23.9206400000000	23.2652800000000
33	25.3132800000000	24.9036800000000	23.6748800000000	23.3472000000000
34	25.3132800000000	24.4940800000000	23.7568000000000	23.2652800000000
35	25.6409600000000	24.5760000000000	23.6748800000000	23.2652800000000
36	25.6409600000000	24.4121600000000	23.8387200000000	23.5929600000000
37	25.5590400000000	24.4121600000000	23.8387200000000	23.6748800000000
38	24.0844800000000	24.4121600000000	23.9206400000000	23.2652800000000
39	24.0844800000000	24.4940800000000	23.6748800000000	23.2652800000000
40	23.6748800000000	24.3302400000000	24.0025600000000	23.1833600000000
41	23.8387200000000	24.3302400000000	24.0025600000000	23.3472000000000
42	24.2483200000000	24.3302400000000	23.9206400000000	23.4291200000000
43	24.1664000000000	24.0844800000000	24.0025600000000	23.7568000000000
44	24.3302400000000	24.0025600000000	23.8387200000000	23.5929600000000
45	24.2483200000000	24.2483200000000	24.2483200000000	23.5929600000000
46	24.3302400000000	24.3302400000000	24.0844800000000	23.2652800000000
47	24.0844800000000	24.2483200000000	24.0025600000000	23.4291200000000
48	24.6579200000000	24.0844800000000	23.7568000000000	23.5929600000000
49	24.6579200000000	24.0844800000000	24.0025600000000	24.0844800000000
50	24.4940800000000	24.5760000000000	24.0844800000000	23.7568000000000
51	24.2483200000000	24.6579200000000	24.0025600000000	23.8387200000000
52	24.3302400000000	24.6579200000000	23.9206400000000	23.6748800000000
53	24.4121600000000	24.4121600000000	23.7568000000000	23.4291200000000
54	24.4121600000000	24.9036800000000	24.0844800000000	23.8387200000000
55	24.1664000000000	24.4940800000000	23.7568000000000	24.0025600000000
56	24.2483200000000	24.4940800000000	23.8387200000000	24.0025600000000
57	24.5760000000000	24.4940800000000	23.7568000000000	23.8387200000000
58	24.1664000000000	24.4121600000000	24.1664000000000	23.8387200000000
59	24.1664000000000	24.4940800000000	24.2483200000000	23.4291200000000
60	24.4940800000000	24.1664000000000	24.0844800000000	23.5110400000000
61	24.6579200000000	24.1664000000000	23.6748800000000	23.1014400000000
62	24.5760000000000	24.1664000000000	23.8387200000000	23.0195200000000
63	24.2483200000000	24.6579200000000	24.0844800000000	23.1833600000000
64	24.2483200000000	24.2483200000000	24.0844800000000	23.0195200000000
65	24.3302400000000	24.3302400000000	24.0844800000000	23.0195200000000
66	24.2483200000000	24.3302400000000	24.0844800000000	22.8556800000000
67	23.6748800000000	24.3302400000000	24.1664000000000	22.9376000000000
68	24.0844800000000	24.4940800000000	24.3302400000000	23.3472000000000
69	24.0025600000000	24.4940800000000	24.2483200000000	23.2652800000000
70	24.0025600000000	24.4940800000000	24.1664000000000	23.5929600000000
71	23.9206400000000	24.1664000000000	24.0844800000000	23.9206400000000
72	24.0025600000000	24.3302400000000	24.4121600000000	24.1664000000000
73	24.2483200000000	24.0844800000000	24.3302400000000	24.2483200000000
74	24.1664000000000	24.2483200000000	23.9206400000000	24.1664000000000
75	24.4940800000000	24.1664000000000	24.0844800000000	23.9206400000000
76	23.6748800000000	24.3302400000000	24.2483200000000	24.2483200000000
77	23.7568000000000	24.4940800000000	24.2483200000000	24.2483200000000
78	23.7568000000000	24.4121600000000	23.6748800000000	24.0025600000000
79	23.8387200000000	24.2483200000000	23.6748800000000	24.1664000000000
80	23.7568000000000	24.0844800000000	23.9206400000000	23.9206400000000
81	24.0025600000000	24.4940800000000	24.3302400000000	23.6748800000000
82	24.0025600000000	24.2483200000000	24.0844800000000	23.6748800000000
83	24.0025600000000	24.1664000000000	23.8387200000000	23.4291200000000
84	24.3302400000000	24.0844800000000	24.3302400000000	23.3472000000000
85	24.4121600000000	24.4940800000000	24.2483200000000	23.5110400000000
86	24.4121600000000	24.4121600000000	24.0025600000000	23.1014400000000
87	24.1664000000000	24.1664000000000	24.0844800000000	22.7737600000000
88	24.1664000000000	24.0844800000000	24.7398400000000	22.7737600000000
89	24.1664000000000	24.0844800000000	24.6579200000000	22.5280000000000
90	24.2483200000000	24.3302400000000	24.1664000000000	22.3641600000000
91	24.0025600000000	24.2483200000000	24.2483200000000	22.6918400000000
92	23.7568000000000	24.4121600000000	24.3302400000000	22.6099200000000
93	23.9206400000000	24.5760000000000	24.5760000000000	22.2822400000000
94	23.7568000000000	24.6579200000000	24.4121600000000	22.5280000000000
95	23.9206400000000	24.2483200000000	24.1664000000000	22.4460800000000
96	24.0844800000000	24.2483200000000	24.2483200000000	22.6099200000000
97	24.4940800000000	24.2483200000000	24.1664000000000	22.9376000000000
98	24.3302400000000	24.4121600000000	23.8387200000000	22.9376000000000
99	24.2483200000000	24.1664000000000	23.8387200000000	23.3472000000000
100	23.9206400000000	24.3302400000000	24.3302400000000	23.6748800000000
101	24.1664000000000	24.2483200000000	24.1664000000000	23.3472000000000
102	24.2483200000000	24.0025600000000	24.0844800000000	23.4291200000000
103	24.4121600000000	24.0844800000000	24.1664000000000	23.6748800000000
104	24.0844800000000	24.1664000000000	24.0844800000000	23.6748800000000
105	23.9206400000000	24.2483200000000	24.2483200000000	23.6748800000000
106	23.7568000000000	24.3302400000000	24.1664000000000	23.5929600000000
107	23.5929600000000	24.3302400000000	24.0844800000000	23.5929600000000
108	23.6748800000000	24.1664000000000	23.9206400000000	23.4291200000000
109	23.6748800000000	24.4121600000000	23.7568000000000	23.1014400000000
110	24.0025600000000	24.4940800000000	23.6748800000000	23.0195200000000
111	24.0025600000000	24.5760000000000	23.7568000000000	23.1014400000000
112	23.9206400000000	24.7398400000000	23.7568000000000	23.1833600000000
113	23.8387200000000	24.5760000000000	23.5929600000000	23.5110400000000
114	24.0844800000000	24.4121600000000	23.5929600000000	22.9376000000000
115	24.0025600000000	24.4121600000000	23.5929600000000	23.0195200000000
116	24.1664000000000	24.2483200000000	23.5110400000000	23.5110400000000
117	24.0025600000000	24.2483200000000	23.5110400000000	23.1833600000000
118	24.0025600000000	24.2483200000000	23.5110400000000	23.1014400000000
119	23.9206400000000	24.0844800000000	23.8387200000000	23.4291200000000
120	24.0025600000000	24.0025600000000	23.8387200000000	23.4291200000000
121	23.8387200000000	24.0025600000000	23.6748800000000	23.3472000000000
122	23.9206400000000	23.9206400000000	23.5110400000000	23.1014400000000
123	23.8387200000000	23.8387200000000	23.8387200000000	22.8556800000000
124	24.2483200000000	24.1664000000000	23.6748800000000	23.4291200000000
125	24.4121600000000	24.0844800000000	23.7568000000000	23.3472000000000
126	24.1664000000000	24.0844800000000	23.7568000000000	23.0195200000000
127	24.1664000000000	24.0844800000000	23.9206400000000	23.2652800000000
128	24.3302400000000	24.1664000000000	24.0025600000000	23.1014400000000
129	24.5760000000000	24.2483200000000	23.8387200000000	22.9376000000000
130	24.3302400000000	24.0025600000000	23.6748800000000	22.8556800000000
131	24.5760000000000	24.2483200000000	23.6748800000000	23.0195200000000
132	24.6579200000000	24.2483200000000	23.9206400000000	22.8556800000000
133	24.5760000000000	24.4940800000000	23.6748800000000	22.8556800000000
134	24.4121600000000	24.3302400000000	23.7568000000000	22.6099200000000
135	24.3302400000000	24.3302400000000	23.5929600000000	22.7737600000000
136	24.7398400000000	24.2483200000000	23.7568000000000	22.7737600000000
137	24.8217600000000	24.6579200000000	23.9206400000000	22.8556800000000
138	24.7398400000000	24.8217600000000	23.7568000000000	23.5110400000000
139	24.4940800000000	24.7398400000000	23.8387200000000	22.9376000000000
140	24.6579200000000	24.5760000000000	23.6748800000000	23.0195200000000
141	24.5760000000000	24.4940800000000	23.5929600000000	22.8556800000000
142	24.2483200000000	24.4940800000000	23.3472000000000	23.3472000000000
143	24.4121600000000	24.1664000000000	23.6748800000000	23.0195200000000
144	24.0025600000000	24.0025600000000	23.6748800000000	23.0195200000000
145	24.3302400000000	24.2483200000000	23.6748800000000	22.7737600000000
146	24.0025600000000	24.2483200000000	23.1833600000000	23.0195200000000
147	23.8387200000000	23.9206400000000	23.3472000000000	22.9376000000000
148	23.8387200000000	23.8387200000000	23.5929600000000	22.3641600000000
149	23.7568000000000	23.8387200000000	23.2652800000000	22.7737600000000
150	23.9206400000000	24.0025600000000	23.4291200000000	22.9376000000000
151	24.0844800000000	24.0844800000000	23.2652800000000	22.8556800000000
152	24.0844800000000	24.0025600000000	23.4291200000000	22.8556800000000
153	23.9206400000000	23.8387200000000	23.5929600000000	22.9376000000000
154	24.0844800000000	24.3302400000000	23.5929600000000	22.7737600000000
155	24.0844800000000	23.9206400000000	23.6748800000000	23.0195200000000
156	24.2483200000000	24.0025600000000	24.0025600000000	22.7737600000000
157	24.1664000000000	24.0844800000000	23.9206400000000	23.0195200000000
158	24.0844800000000	24.2483200000000	24.0025600000000	23.1014400000000
159	24.1664000000000	24.4940800000000	24.4121600000000	22.9376000000000
160	23.8387200000000	24.4121600000000	24.4940800000000	22.5280000000000
161	23.6748800000000	24.4940800000000	24.8217600000000	22.8556800000000
162	24.0844800000000	24.4940800000000	24.7398400000000	22.6099200000000
163	24.1664000000000	24.4121600000000	24.4121600000000	22.8556800000000
164	23.8387200000000	24.1664000000000	24.4940800000000	23.0195200000000
165	23.5929600000000	24.3302400000000	24.3302400000000	23.0195200000000
166	23.5110400000000	24.2483200000000	24.3302400000000	23.2652800000000
167	23.7568000000000	24.0025600000000	24.0844800000000	23.0195200000000
168	23.8387200000000	24.2483200000000	23.9206400000000	23.1014400000000
169	23.9206400000000	23.9206400000000	23.6748800000000	23.2652800000000
170	23.7568000000000	23.9206400000000	23.3472000000000	23.8387200000000
171	23.8387200000000	23.5110400000000	23.1833600000000	23.5110400000000
172	23.6748800000000	23.5929600000000	23.3472000000000	23.5110400000000
173	23.5929600000000	24.0844800000000	23.5110400000000	23.5929600000000
174	24.1664000000000	23.9206400000000	23.5929600000000	23.6748800000000
175	24.1664000000000	23.8387200000000	23.5110400000000	23.4291200000000
176	24.1664000000000	23.9206400000000	23.8387200000000	23.1833600000000
177	24.3302400000000	24.2483200000000	24.0844800000000	23.5110400000000
178	24.3302400000000	24.0025600000000	24.4121600000000	23.3472000000000
179	24.3302400000000	23.9206400000000	24.1664000000000	23.3472000000000
180	24.3302400000000	23.8387200000000	24.2483200000000	22.8556800000000
181	24.4121600000000	24.3302400000000	24.4121600000000	23.1014400000000
182	24.6579200000000	24.4940800000000	24.6579200000000	23.1833600000000
183	24.6579200000000	24.2483200000000	24.5760000000000	23.1014400000000
184	24.6579200000000	24.4121600000000	24.4940800000000	22.9376000000000
185	24.6579200000000	24.0025600000000	24.2483200000000	22.9376000000000
186	24.6579200000000	24.2483200000000	24.0844800000000	23.0195200000000
187	24.3302400000000	24.0025600000000	24.0844800000000	22.4460800000000
188	24.2483200000000	24.1664000000000	24.0844800000000	22.5280000000000
189	24.0025600000000	24.2483200000000	24.2483200000000	22.5280000000000
190	24.1664000000000	24.4121600000000	24.3302400000000	22.6918400000000
191	24.0844800000000	24.4121600000000	24.5760000000000	22.8556800000000
192	23.8387200000000	24.1664000000000	24.4940800000000	22.6918400000000
193	23.9206400000000	24.2483200000000	24.5760000000000	22.6918400000000
194	23.6748800000000	24.4121600000000	24.2483200000000	23.0195200000000
195	23.6748800000000	24.8217600000000	24.5760000000000	23.1833600000000
196	23.8387200000000	24.7398400000000	24.5760000000000	23.0195200000000
197	24.1664000000000	24.8217600000000	24.4940800000000	23.1833600000000
198	24.1664000000000	24.6579200000000	24.4121600000000	23.5929600000000
199	24.5760000000000	24.4940800000000	24.3302400000000	23.1833600000000
200	24.7398400000000	24.4121600000000	24.4940800000000	23.2652800000000
201	24.6579200000000	24.4121600000000	24.0025600000000	23.0195200000000
202	24.6579200000000	24.4940800000000	23.8387200000000	23.3472000000000
203	24.5760000000000	24.1664000000000	23.9206400000000	23.1014400000000
204	24.7398400000000	24.0844800000000	23.7568000000000	22.7737600000000
205	24.9036800000000	24.1664000000000	23.9206400000000	22.6918400000000
206	24.7398400000000	23.9206400000000	23.8387200000000	22.8556800000000
207	24.5760000000000	24.0025600000000	23.7568000000000	23.2652800000000
208	24.6579200000000	24.0025600000000	23.7568000000000	22.8556800000000
209	24.2483200000000	24.3302400000000	23.9206400000000	23.3472000000000
210	24.4121600000000	24.3302400000000	23.6748800000000	23.2652800000000
211	24.0844800000000	24.2483200000000	23.6748800000000	23.5110400000000
212	24.1664000000000	24.0844800000000	23.5929600000000	23.2652800000000
213	24.4940800000000	24.3302400000000	23.6748800000000	23.6748800000000
214	24.3302400000000	24.4121600000000	24.0025600000000	23.8387200000000
215	24.0844800000000	24.4121600000000	23.7568000000000	23.9206400000000
216	24.0844800000000	24.0844800000000	23.7568000000000	24.0025600000000
217	24.3302400000000	24.3302400000000	24.0025600000000	23.9206400000000
218	24.7398400000000	24.3302400000000	23.7568000000000	23.7568000000000
219	24.9036800000000	24.2483200000000	23.5110400000000	23.9206400000000
220	24.7398400000000	24.2483200000000	23.6748800000000	23.8387200000000
221	25.0675200000000	24.2483200000000	24.0025600000000	23.2652800000000
222	24.9856000000000	24.5760000000000	24.2483200000000	23.3472000000000
223	25.0675200000000	24.3302400000000	23.9206400000000	23.3472000000000
224	25.0675200000000	24.4121600000000	23.7568000000000	23.5110400000000
225	25.1494400000000	24.4121600000000	24.0844800000000	23.5110400000000
226	25.3952000000000	24.6579200000000	23.9206400000000	23.3472000000000
227	25.2313600000000	24.0844800000000	23.8387200000000	23.2652800000000
228	24.4940800000000	24.4121600000000	23.7568000000000	23.3472000000000
229	24.3302400000000	24.3302400000000	24.0844800000000	23.0195200000000
230	24.2483200000000	24.2483200000000	24.0844800000000	23.1833600000000
231	24.4121600000000	24.0025600000000	23.9206400000000	23.6748800000000
232	24.1664000000000	23.9206400000000	23.6748800000000	23.5929600000000
233	23.7568000000000	24.3302400000000	23.8387200000000	23.5110400000000
234	24.0844800000000	24.0025600000000	24.0025600000000	23.3472000000000
235	23.7568000000000	23.9206400000000	23.7568000000000	23.4291200000000
236	23.5110400000000	24.0025600000000	23.7568000000000	23.1833600000000
237	23.6748800000000	24.4121600000000	23.4291200000000	23.1014400000000
238	23.9206400000000	24.0844800000000	23.7568000000000	23.2652800000000
239	23.9206400000000	24.1664000000000	23.5929600000000	23.5110400000000
240	23.9206400000000	24.0025600000000	23.3472000000000	23.1833600000000
241	24.0844800000000	24.4121600000000	23.3472000000000	23.1014400000000
242	24.0025600000000	24.3302400000000	23.5110400000000	23.3472000000000
243	24.0844800000000	24.2483200000000	23.5929600000000	23.2652800000000
244	23.7568000000000	24.0844800000000	23.5929600000000	23.3472000000000
245	24.2483200000000	23.9206400000000	23.6748800000000	23.4291200000000
246	24.2483200000000	24.1664000000000	23.8387200000000	23.5110400000000
247	23.8387200000000	24.1664000000000	24.1664000000000	23.3472000000000
248	23.8387200000000	24.0844800000000	23.9206400000000	23.2652800000000
249	23.9206400000000	24.0025600000000	23.9206400000000	23.1014400000000
250	24.2483200000000	23.9206400000000	24.3302400000000	23.5110400000000
251	23.9206400000000	23.8387200000000	24.1664000000000	23.4291200000000
252	24.3302400000000	23.8387200000000	24.0025600000000	22.9376000000000
253	24.2483200000000	23.8387200000000	23.7568000000000	23.0195200000000
254	24.4940800000000	24.0844800000000	23.6748800000000	22.8556800000000
255	24.3302400000000	24.3302400000000	23.8387200000000	22.9376000000000
256	24.2483200000000	24.0844800000000	23.5929600000000	23.1014400000000
257	24.4121600000000	23.6748800000000	23.6748800000000	23.0195200000000
258	24.4940800000000	24.0844800000000	23.8387200000000	23.1833600000000
259	24.4940800000000	24.0844800000000	23.8387200000000	23.3472000000000
260	24.1664000000000	24.4121600000000	23.6748800000000	23.0195200000000
261	24.3302400000000	24.0844800000000	23.7568000000000	22.9376000000000
262	24.4940800000000	24.0844800000000	23.7568000000000	23.4291200000000
263	24.5760000000000	24.1664000000000	24.2483200000000	23.5929600000000
264	24.0025600000000	24.0025600000000	24.3302400000000	23.3472000000000
265	23.9206400000000	23.9206400000000	24.1664000000000	22.8556800000000
266	24.2483200000000	23.6748800000000	24.1664000000000	22.9376000000000
267	24.4121600000000	24.2483200000000	24.2483200000000	23.1833600000000
268	24.4940800000000	23.9206400000000	24.3302400000000	23.1014400000000
269	24.4940800000000	23.9206400000000	24.0844800000000	23.2652800000000
270	24.4121600000000	23.5929600000000	24.0844800000000	23.4291200000000
271	24.5760000000000	23.8387200000000	24.3302400000000	23.2652800000000
272	24.3302400000000	23.9206400000000	24.2483200000000	23.1833600000000
273	24.2483200000000	23.8387200000000	24.0025600000000	22.9376000000000
274	24.2483200000000	23.8387200000000	23.7568000000000	23.2652800000000
275	24.4940800000000	23.8387200000000	24.0025600000000	23.0195200000000
276	24.1664000000000	24.0025600000000	23.9206400000000	22.7737600000000
277	24.1664000000000	23.5929600000000	23.7568000000000	22.7737600000000
278	23.6748800000000	23.9206400000000	23.1833600000000	22.9376000000000
279	23.6748800000000	23.9206400000000	23.6748800000000	22.5280000000000
280	24.0844800000000	24.1664000000000	23.5110400000000	22.4460800000000
281	23.7568000000000	24.0844800000000	23.2652800000000	22.7737600000000
282	23.5929600000000	24.0844800000000	23.3472000000000	22.6918400000000
283	23.5929600000000	24.0844800000000	23.0195200000000	22.6099200000000
284	24.0844800000000	24.2483200000000	23.3472000000000	22.4460800000000
285	23.9206400000000	24.4940800000000	23.0195200000000	23.1014400000000
286	23.7568000000000	24.5760000000000	23.3472000000000	23.1014400000000
287	23.5110400000000	24.6579200000000	23.3472000000000	22.8556800000000
288	24.0025600000000	24.3302400000000	23.7568000000000	22.8556800000000
289	24.2483200000000	24.3302400000000	23.3472000000000	22.9376000000000
290	23.8387200000000	24.5760000000000	23.4291200000000	23.3472000000000
291	23.6748800000000	24.6579200000000	23.2652800000000	23.2652800000000
292	23.8387200000000	24.4940800000000	23.1014400000000	23.1014400000000
293	24.0844800000000	24.0844800000000	23.6748800000000	22.9376000000000
294	23.9206400000000	24.3302400000000	23.5110400000000	23.1014400000000
295	23.7568000000000	24.2483200000000	23.5110400000000	22.9376000000000
296	24.1664000000000	24.1664000000000	23.4291200000000	23.5110400000000
297	24.1664000000000	24.2483200000000	23.4291200000000	23.6748800000000
298	24.0025600000000	24.2483200000000	23.5110400000000	23.5110400000000
299	23.7568000000000	24.3302400000000	23.6748800000000	23.9206400000000
300	23.6748800000000	23.8387200000000	23.7568000000000	23.5110400000000
301	23.9206400000000	23.9206400000000	23.9206400000000	23.4291200000000
302	24.0844800000000	24.0844800000000	24.3302400000000	23.5929600000000
303	23.8387200000000	24.2483200000000	24.0844800000000	23.6748800000000
304	23.9206400000000	24.0025600000000	24.0025600000000	23.8387200000000
305	24.0844800000000	24.0844800000000	24.0025600000000	23.5929600000000
306	23.8387200000000	24.2483200000000	23.5929600000000	23.3472000000000
307	24.2483200000000	23.9206400000000	23.9206400000000	23.2652800000000
308	24.4121600000000	24.1664000000000	23.9206400000000	23.4291200000000
309	24.2483200000000	24.0025600000000	23.7568000000000	23.1014400000000
310	24.3302400000000	24.1664000000000	23.4291200000000	23.1833600000000
311	24.2483200000000	24.3302400000000	23.3472000000000	23.6748800000000
312	24.4121600000000	24.2483200000000	23.1833600000000	23.5929600000000
313	24.4121600000000	24.4121600000000	23.1014400000000	23.9206400000000
314	24.0025600000000	24.7398400000000	23.0195200000000	23.8387200000000
315	23.9206400000000	24.4940800000000	22.9376000000000	23.8387200000000
316	24.0844800000000	24.2483200000000	23.3472000000000	23.7568000000000
317	24.0844800000000	24.5760000000000	23.2652800000000	23.8387200000000
318	23.9206400000000	24.0844800000000	23.1014400000000	23.7568000000000
319	23.9206400000000	24.4940800000000	23.2652800000000	24.0025600000000
320	24.3302400000000	24.5760000000000	23.5110400000000	23.8387200000000
321	24.4121600000000	24.0844800000000	23.5929600000000	23.5929600000000
322	24.2483200000000	24.2483200000000	23.7568000000000	23.6748800000000
323	24.0025600000000	24.2483200000000	23.7568000000000	23.5929600000000
324	24.4121600000000	23.8387200000000	23.8387200000000	23.5110400000000
325	24.4940800000000	23.9206400000000	24.0025600000000	23.5929600000000
326	24.6579200000000	23.8387200000000	24.0025600000000	23.5929600000000
327	24.3302400000000	24.0844800000000	23.9206400000000	23.6748800000000
328	24.4940800000000	24.3302400000000	24.0025600000000	23.6748800000000
329	24.9036800000000	23.8387200000000	23.9206400000000	23.4291200000000
330	24.3302400000000	24.0844800000000	23.9206400000000	23.5110400000000
331	24.1664000000000	24.3302400000000	24.1664000000000	23.2652800000000
332	24.3302400000000	23.9206400000000	23.8387200000000	23.1833600000000
333	24.7398400000000	24.1664000000000	23.7568000000000	23.1833600000000
334	24.4121600000000	24.2483200000000	23.5110400000000	23.1833600000000
335	24.4121600000000	24.1664000000000	23.5929600000000	23.3472000000000
336	24.2483200000000	24.4121600000000	23.8387200000000	23.1833600000000
337	24.4121600000000	24.1664000000000	23.5929600000000	23.4291200000000
338	24.0025600000000	24.4121600000000	23.5110400000000	23.5110400000000
339	23.7568000000000	24.5760000000000	23.6748800000000	23.1833600000000
340	24.0844800000000	24.3302400000000	23.6748800000000	23.1014400000000
341	24.2483200000000	24.2483200000000	23.4291200000000	22.9376000000000
342	24.1664000000000	24.4121600000000	23.6748800000000	22.8556800000000
343	23.7568000000000	24.4940800000000	23.7568000000000	23.1014400000000
344	24.0025600000000	24.4121600000000	24.0844800000000	23.1014400000000
345	24.0025600000000	24.4121600000000	23.8387200000000	23.0195200000000
346	24.1664000000000	24.3302400000000	23.5929600000000	23.1833600000000
347	24.0025600000000	24.3302400000000	23.9206400000000	23.1833600000000
348	24.0025600000000	24.3302400000000	24.0844800000000	22.9376000000000
349	24.0844800000000	24.3302400000000	23.9206400000000	23.2652800000000
350	24.3302400000000	24.3302400000000	24.0025600000000	23.1833600000000
351	24.2483200000000	24.3302400000000	24.0025600000000	23.3472000000000
352	23.8387200000000	24.5760000000000	23.8387200000000	23.5110400000000
353	24.0844800000000	24.3302400000000	23.5929600000000	22.8556800000000
354	24.0844800000000	24.4121600000000	23.8387200000000	22.9376000000000
355	24.1664000000000	24.6579200000000	24.2483200000000	22.9376000000000
356	24.0844800000000	24.7398400000000	24.1664000000000	23.1014400000000
357	23.8387200000000	24.6579200000000	24.2483200000000	22.8556800000000
358	24.0025600000000	24.2483200000000	24.0844800000000	22.9376000000000
359	24.4121600000000	24.4940800000000	24.3302400000000	22.8556800000000
360	23.9206400000000	24.4940800000000	24.1664000000000	23.1833600000000
361	23.9206400000000	24.6579200000000	24.3302400000000	23.3472000000000
362	24.0844800000000	24.3302400000000	24.3302400000000	23.3472000000000
363	24.4121600000000	24.4121600000000	24.4121600000000	23.8387200000000
364	24.0844800000000	24.3302400000000	23.7568000000000	23.4291200000000
365	24.0844800000000	24.2483200000000	23.7568000000000	23.4291200000000
366	24.2483200000000	24.5760000000000	23.9206400000000	23.1014400000000
367	24.5760000000000	24.4940800000000	23.5110400000000	23.2652800000000
368	24.3302400000000	24.6579200000000	23.5110400000000	23.1833600000000
369	23.8387200000000	24.4940800000000	23.2652800000000	23.2652800000000
370	24.3302400000000	24.7398400000000	23.5110400000000	23.4291200000000
371	24.3302400000000	24.4940800000000	23.2652800000000	23.1833600000000
372	24.4121600000000	24.6579200000000	23.2652800000000	23.0195200000000
373	23.9206400000000	24.4940800000000	23.5929600000000	23.1014400000000
374	24.4940800000000	24.8217600000000	24.0025600000000	23.1833600000000
375	24.5760000000000	24.6579200000000	23.5110400000000	23.0195200000000
376	24.3302400000000	24.4121600000000	23.3472000000000	23.1014400000000
377	24.2483200000000	24.5760000000000	23.3472000000000	23.1014400000000
378	24.5760000000000	24.4121600000000	23.4291200000000	22.9376000000000
379	24.9036800000000	24.4940800000000	23.3472000000000	22.8556800000000
380	24.5760000000000	24.3302400000000	23.4291200000000	22.8556800000000
381	24.5760000000000	24.4121600000000	23.5929600000000	22.9376000000000
382	24.4121600000000	24.2483200000000	23.5929600000000	23.1833600000000
383	25.3132800000000	24.4121600000000	23.1014400000000	22.7737600000000
384	25.0675200000000	24.2483200000000	23.2652800000000	22.8556800000000
385	24.4940800000000	24.2483200000000	23.5110400000000	23.1014400000000
386	24.4121600000000	24.1664000000000	23.4291200000000	23.0195200000000
387	24.5760000000000	24.1664000000000	23.5110400000000	22.7737600000000
388	24.7398400000000	24.4940800000000	23.1014400000000	23.0195200000000
389	24.3302400000000	24.3302400000000	23.5110400000000	22.8556800000000
390	24.5760000000000	24.3302400000000	23.1833600000000	22.9376000000000
391	24.5760000000000	24.3302400000000	23.0195200000000	23.2652800000000
392	24.7398400000000	24.1664000000000	23.2652800000000	23.1014400000000
393	24.0025600000000	24.2483200000000	23.6748800000000	23.4291200000000
394	24.0844800000000	24.1664000000000	23.4291200000000	23.5110400000000
395	24.6579200000000	24.0844800000000	23.1014400000000	23.4291200000000
396	24.6579200000000	24.0025600000000	23.4291200000000	23.6748800000000
397	24.4121600000000	24.0025600000000	23.3472000000000	23.4291200000000
398	24.4940800000000	24.0844800000000	23.7568000000000	23.5110400000000
399	24.4940800000000	24.0844800000000	23.5929600000000	23.5110400000000
400	24.3302400000000	24.0844800000000	23.6748800000000	23.1833600000000
401	24.4121600000000	24.1664000000000	24.0844800000000	23.1014400000000
402	24.5760000000000	24.4940800000000	23.8387200000000	23.1014400000000
403	24.5760000000000	24.3302400000000	23.8387200000000	22.6918400000000
404	24.7398400000000	24.4940800000000	23.5110400000000	22.7737600000000
405	24.4940800000000	24.5760000000000	23.9206400000000	22.9376000000000
406	24.2483200000000	24.5760000000000	23.7568000000000	22.8556800000000
407	24.4121600000000	24.5760000000000	23.6748800000000	23.0195200000000
408	24.1664000000000	24.3302400000000	23.4291200000000	22.9376000000000
409	24.1664000000000	24.7398400000000	23.3472000000000	22.9376000000000
410	24.4121600000000	24.5760000000000	23.5110400000000	22.9376000000000
411	24.2483200000000	24.4940800000000	23.3472000000000	22.9376000000000
412	23.7568000000000	24.2483200000000	23.3472000000000	22.6918400000000
413	23.7568000000000	24.3302400000000	23.5110400000000	22.8556800000000
414	23.8387200000000	24.3302400000000	23.9206400000000	22.6918400000000
415	23.8387200000000	24.2483200000000	23.9206400000000	22.6099200000000
416	24.1664000000000	24.4121600000000	23.8387200000000	22.6099200000000
417	24.0025600000000	24.0844800000000	23.7568000000000	22.7737600000000
418	24.3302400000000	24.2483200000000	24.2483200000000	22.6918400000000
419	24.3302400000000	23.9206400000000	24.1664000000000	22.8556800000000
420	24.0025600000000	23.8387200000000	24.0025600000000	23.0195200000000
421	24.0844800000000	24.0844800000000	23.9206400000000	22.7737600000000
422	24.6579200000000	24.2483200000000	24.0025600000000	22.9376000000000
423	24.7398400000000	24.0844800000000	23.8387200000000	23.1833600000000
424	24.0844800000000	23.6748800000000	23.7568000000000	23.0195200000000
425	24.1664000000000	23.7568000000000	23.3472000000000	22.9376000000000
426	24.0844800000000	23.7568000000000	23.6748800000000	22.8556800000000
427	24.4940800000000	24.1664000000000	23.8387200000000	23.1014400000000
428	24.2483200000000	24.0844800000000	23.3472000000000	23.2652800000000
429	24.0844800000000	24.2483200000000	23.4291200000000	22.7737600000000
430	24.1664000000000	24.4121600000000	23.5110400000000	22.6918400000000
431	24.1664000000000	24.2483200000000	23.5929600000000	22.7737600000000
432	24.1664000000000	24.3302400000000	23.5929600000000	22.6918400000000
433	23.8387200000000	24.3302400000000	23.5110400000000	22.6099200000000
434	24.1664000000000	24.5760000000000	23.6748800000000	22.7737600000000
435	24.0844800000000	24.6579200000000	24.1664000000000	22.8556800000000
436	24.3302400000000	24.3302400000000	23.9206400000000	22.6918400000000
437	24.1664000000000	24.4121600000000	23.8387200000000	22.2003200000000
438	23.9206400000000	24.3302400000000	24.0025600000000	22.2003200000000
439	24.1664000000000	24.2483200000000	24.2483200000000	22.6918400000000
440	24.0844800000000	24.4940800000000	24.0025600000000	22.6099200000000
441	24.1664000000000	24.4121600000000	23.9206400000000	22.6099200000000
442	24.1664000000000	24.1664000000000	23.8387200000000	22.5280000000000
443	24.4940800000000	23.9206400000000	23.8387200000000	22.3641600000000
444	24.1664000000000	24.2483200000000	24.0844800000000	22.2003200000000
445	24.2483200000000	24.1664000000000	24.0025600000000	22.2822400000000
446	24.0025600000000	24.5760000000000	24.0025600000000	22.5280000000000
447	24.1664000000000	24.4121600000000	24.1664000000000	22.7737600000000
448	24.1664000000000	24.5760000000000	24.3302400000000	22.7737600000000
449	24.1664000000000	24.5760000000000	24.3302400000000	23.0195200000000
450	24.1664000000000	24.2483200000000	24.5760000000000	22.9376000000000
451	24.2483200000000	24.2483200000000	24.7398400000000	22.5280000000000
452	24.0025600000000	24.6579200000000	24.4121600000000	22.7737600000000
453	23.6748800000000	24.9036800000000	24.4121600000000	23.0195200000000
454	23.9206400000000	24.4940800000000	24.2483200000000	23.1833600000000
455	23.9206400000000	24.3302400000000	24.1664000000000	23.1014400000000
456	24.1664000000000	24.3302400000000	24.2483200000000	23.1014400000000
457	24.0025600000000	24.2483200000000	24.2483200000000	23.1014400000000
458	23.8387200000000	24.0844800000000	24.0844800000000	23.1014400000000
459	23.9206400000000	24.0025600000000	23.8387200000000	22.6099200000000
460	24.0844800000000	24.3302400000000	23.6748800000000	22.4460800000000
461	23.8387200000000	24.0844800000000	23.5110400000000	23.0195200000000
462	23.8387200000000	23.8387200000000	24.0844800000000	23.0195200000000
463	24.2483200000000	24.0025600000000	24.0025600000000	23.3472000000000
464	24.4121600000000	24.0844800000000	23.5110400000000	23.8387200000000
465	24.2483200000000	24.4121600000000	23.5929600000000	23.6748800000000
466	23.8387200000000	24.1664000000000	23.8387200000000	23.5929600000000
467	23.8387200000000	24.4940800000000	23.9206400000000	23.4291200000000
468	24.1664000000000	24.7398400000000	23.8387200000000	23.5929600000000
469	24.3302400000000	24.7398400000000	23.9206400000000	24.1664000000000
470	24.3302400000000	24.6579200000000	24.1664000000000	24.4121600000000
471	24.4121600000000	24.6579200000000	24.0025600000000	24.2483200000000
472	24.3302400000000	24.8217600000000	23.9206400000000	24.2483200000000
473	24.2483200000000	24.6579200000000	23.8387200000000	23.9206400000000
474	24.4121600000000	24.4121600000000	24.0025600000000	23.1833600000000
475	24.4940800000000	24.2483200000000	24.1664000000000	23.4291200000000
476	24.7398400000000	24.3302400000000	23.9206400000000	23.5110400000000
477	24.5760000000000	24.0025600000000	23.6748800000000	23.8387200000000
478	24.6579200000000	23.9206400000000	23.5929600000000	23.9206400000000
479	24.6579200000000	24.0844800000000	23.7568000000000	23.3472000000000
480	24.4940800000000	23.9206400000000	23.6748800000000	23.3472000000000
481	24.4940800000000	24.0844800000000	23.5110400000000	23.4291200000000
482	24.4940800000000	23.9206400000000	23.4291200000000	23.5929600000000
483	24.6579200000000	24.1664000000000	23.6748800000000	23.3472000000000
484	24.4121600000000	24.4121600000000	23.8387200000000	23.6748800000000
485	24.4940800000000	24.3302400000000	23.5929600000000	23.5929600000000
486	24.6579200000000	24.4121600000000	23.6748800000000	23.5929600000000
487	24.7398400000000	24.4121600000000	23.8387200000000	23.5110400000000
488	24.6579200000000	24.3302400000000	24.0844800000000	23.3472000000000
489	24.6579200000000	24.1664000000000	23.9206400000000	23.5110400000000
490	24.6579200000000	24.2483200000000	23.5110400000000	23.8387200000000
491	24.6579200000000	24.4121600000000	23.8387200000000	23.6748800000000
492	24.9036800000000	24.4121600000000	23.8387200000000	23.5110400000000
493	24.4940800000000	24.2483200000000	23.8387200000000	24.0025600000000
494	24.5760000000000	24.2483200000000	23.8387200000000	23.8387200000000
495	24.6579200000000	24.4940800000000	23.8387200000000	23.9206400000000
496	24.4940800000000	24.4121600000000	23.5929600000000	24.2483200000000
497	24.4940800000000	24.1664000000000	23.6748800000000	24.0844800000000
498	24.6579200000000	24.3302400000000	23.8387200000000	23.8387200000000
499	24.4940800000000	24.2483200000000	23.5929600000000	23.8387200000000
500	24.4940800000000	24.2483200000000	23.9206400000000	23.5929600000000
501	24.4940800000000	24.1664000000000	23.5929600000000	23.8387200000000
502	24.2483200000000	24.4940800000000	23.6748800000000	24.0025600000000
503	24.5760000000000	24.4121600000000	23.7568000000000	23.8387200000000
504	24.5760000000000	24.3302400000000	23.6748800000000	23.8387200000000
505	24.4121600000000	24.1664000000000	23.6748800000000	23.8387200000000
506	24.3302400000000	24.4121600000000	23.9206400000000	23.5929600000000
507	24.2483200000000	24.3302400000000	23.9206400000000	23.5929600000000
508	24.3302400000000	24.4121600000000	23.7568000000000	24.0844800000000
509	24.2483200000000	24.5760000000000	23.9206400000000	24.6579200000000
510	24.3302400000000	24.5760000000000	22.2003200000000	24.2483200000000
511	24.4121600000000	24.5760000000000	21.4630400000000	24.4940800000000
512	24.6579200000000	24.5760000000000	21.3811200000000	24.4121600000000
513	24.4940800000000	24.5760000000000	21.1353600000000	24.1664000000000
514	24.4121600000000	24.5760000000000	20.9715200000000	24.1664000000000
515	24.4940800000000	24.6579200000000	20.8896000000000	24.0025600000000
516	24.4940800000000	24.4940800000000	20.8896000000000	24.0025600000000
517	24.9036800000000	24.7398400000000	20.6438400000000	24.0025600000000
518	24.7398400000000	24.4121600000000	20.4800000000000	23.6748800000000
519	24.7398400000000	24.0844800000000	20.4800000000000	23.2652800000000
520	24.8217600000000	24.1664000000000	22.4460800000000	24.0025600000000
521	24.9036800000000	24.0844800000000	23.4291200000000	23.8387200000000
522	24.8217600000000	23.6748800000000	23.1014400000000	23.8387200000000
523	24.8217600000000	23.6748800000000	23.1833600000000	23.8387200000000
524	24.9036800000000	23.9206400000000	23.5929600000000	24.2483200000000
525	24.8217600000000	23.9206400000000	23.7568000000000	24.1664000000000
526	24.9036800000000	23.8387200000000	23.4291200000000	24.0025600000000
527	24.8217600000000	23.9206400000000	23.5929600000000	24.4121600000000
528	24.5760000000000	24.1664000000000	23.8387200000000	24.4121600000000
529	24.5760000000000	24.4940800000000	23.8387200000000	24.4121600000000
530	24.7398400000000	24.3302400000000	23.5110400000000	24.1664000000000
531	24.6579200000000	24.4121600000000	23.5929600000000	23.9206400000000
532	24.5760000000000	24.4940800000000	23.9206400000000	23.8387200000000
533	24.5760000000000	24.7398400000000	23.8387200000000	23.8387200000000
534	24.4940800000000	24.5760000000000	23.5929600000000	23.5110400000000
535	24.8217600000000	24.5760000000000	23.5929600000000	23.4291200000000
536	24.5760000000000	24.9856000000000	23.6748800000000	23.6748800000000
537	24.1664000000000	24.9036800000000	23.7568000000000	23.5110400000000
538	24.6579200000000	25.0675200000000	23.6748800000000	23.4291200000000
539	24.7398400000000	24.8217600000000	23.5929600000000	23.5110400000000
540	24.4940800000000	24.9036800000000	23.5929600000000	23.7568000000000
541	24.4121600000000	24.9036800000000	23.5110400000000	23.5929600000000
542	24.3302400000000	24.8217600000000	23.4291200000000	23.6748800000000
543	24.4940800000000	24.9036800000000	23.5110400000000	23.6748800000000
544	24.4940800000000	24.8217600000000	23.5929600000000	24.0025600000000
545	23.9206400000000	24.8217600000000	23.4291200000000	24.0844800000000
546	24.0844800000000	24.3302400000000	23.4291200000000	23.8387200000000
547	24.1664000000000	24.4121600000000	23.5929600000000	23.5929600000000
548	24.0025600000000	24.3302400000000	23.8387200000000	23.6748800000000
549	23.6748800000000	24.4121600000000	23.7568000000000	23.7568000000000
550	23.6748800000000	24.3302400000000	24.0844800000000	23.2652800000000
551	24.0025600000000	24.3302400000000	24.0844800000000	23.5929600000000
552	24.3302400000000	24.8217600000000	23.9206400000000	23.5929600000000
553	24.2483200000000	24.4940800000000	23.9206400000000	23.9206400000000
554	24.4121600000000	24.5760000000000	23.7568000000000	23.7568000000000
555	24.7398400000000	24.2483200000000	24.0844800000000	23.8387200000000
556	24.9036800000000	24.5760000000000	24.2483200000000	23.9206400000000
557	24.9036800000000	24.5760000000000	24.0025600000000	23.9206400000000
558	24.5760000000000	24.1664000000000	23.5110400000000	24.1664000000000
559	24.8217600000000	24.3302400000000	23.6748800000000	23.8387200000000
560	24.9856000000000	24.3302400000000	23.4291200000000	23.7568000000000
561	24.7398400000000	24.4121600000000	23.7568000000000	23.5110400000000
562	24.0844800000000	24.3302400000000	23.8387200000000	23.7568000000000
563	24.0025600000000	24.5760000000000	23.9206400000000	23.3472000000000
564	24.0844800000000	24.2483200000000	23.9206400000000	23.1833600000000
565	24.1664000000000	24.8217600000000	23.9206400000000	23.1014400000000
566	23.9206400000000	24.6579200000000	23.9206400000000	23.0195200000000
567	24.0844800000000	24.6579200000000	23.8387200000000	22.8556800000000
568	24.2483200000000	24.9856000000000	23.9206400000000	22.6099200000000
569	24.0025600000000	24.8217600000000	24.0844800000000	22.6918400000000
570	24.0025600000000	24.8217600000000	24.0844800000000	23.1014400000000
571	24.0025600000000	24.8217600000000	23.8387200000000	23.2652800000000
572	24.0844800000000	24.5760000000000	23.8387200000000	22.8556800000000
573	24.2483200000000	24.5760000000000	23.5929600000000	23.1014400000000
574	23.8387200000000	24.9036800000000	23.7568000000000	23.1014400000000
575	23.5929600000000	24.4940800000000	23.5929600000000	23.1014400000000
576	23.6748800000000	24.4940800000000	23.6748800000000	23.2652800000000
577	23.7568000000000	24.7398400000000	23.6748800000000	23.5110400000000
578	23.8387200000000	24.4940800000000	23.8387200000000	23.3472000000000
579	24.3302400000000	24.5760000000000	23.7568000000000	23.1014400000000
580	24.0844800000000	24.4121600000000	23.7568000000000	23.1014400000000
581	23.9206400000000	24.4940800000000	23.8387200000000	22.9376000000000
582	24.3302400000000	24.4940800000000	23.9206400000000	23.1833600000000
583	24.1664000000000	24.3302400000000	24.0025600000000	23.1833600000000
584	24.4121600000000	24.3302400000000	24.0025600000000	23.0195200000000
585	24.6579200000000	24.4121600000000	24.0025600000000	22.8556800000000
586	24.6579200000000	24.4121600000000	23.6748800000000	22.7737600000000
587	24.1664000000000	24.4121600000000	23.8387200000000	22.7737600000000
588	24.0844800000000	24.4121600000000	23.7568000000000	23.0195200000000
589	24.1664000000000	24.4121600000000	23.6748800000000	23.0195200000000
590	24.2483200000000	24.7398400000000	23.8387200000000	22.7737600000000
591	24.0025600000000	24.6579200000000	23.8387200000000	22.9376000000000
592	24.0025600000000	24.3302400000000	23.7568000000000	22.7737600000000
593	24.2483200000000	24.4940800000000	23.8387200000000	22.5280000000000
594	23.9206400000000	24.4940800000000	24.0025600000000	22.8556800000000
595	23.8387200000000	24.4940800000000	23.9206400000000	22.9376000000000
596	23.8387200000000	24.4940800000000	24.1664000000000	22.9376000000000
597	24.4121600000000	24.4121600000000	24.0844800000000	22.5280000000000
598	24.1664000000000	24.4940800000000	24.0844800000000	22.6918400000000
599	23.8387200000000	24.4940800000000	23.7568000000000	22.8556800000000
600	24.0025600000000	24.1664000000000	23.5110400000000	22.6918400000000
601	24.3302400000000	24.3302400000000	23.5110400000000	22.8556800000000
602	24.0844800000000	24.7398400000000	23.5110400000000	22.5280000000000
603	24.0025600000000	24.4121600000000	23.2652800000000	22.5280000000000
604	24.2483200000000	24.4940800000000	23.1014400000000	22.3641600000000
605	24.3302400000000	24.2483200000000	23.7568000000000	22.6918400000000
606	24.3302400000000	24.2483200000000	23.6748800000000	22.3641600000000
607	24.0025600000000	24.2483200000000	23.5929600000000	22.5280000000000
608	24.4121600000000	24.1664000000000	23.7568000000000	22.2003200000000
609	24.4121600000000	24.0844800000000	24.2483200000000	22.3641600000000
610	24.0025600000000	24.3302400000000	24.1664000000000	22.7737600000000
611	24.0844800000000	24.1664000000000	24.1664000000000	22.4460800000000
612	24.3302400000000	24.0025600000000	23.8387200000000	22.9376000000000
613	24.4121600000000	24.0025600000000	24.0844800000000	22.8556800000000
614	24.3302400000000	23.6748800000000	24.0844800000000	23.1014400000000
615	24.0844800000000	24.2483200000000	23.3472000000000	22.7737600000000
616	24.1664000000000	24.0844800000000	23.3472000000000	23.1014400000000
617	24.4121600000000	23.8387200000000	23.1833600000000	23.0195200000000
618	24.3302400000000	23.6748800000000	23.2652800000000	23.2652800000000
619	24.0844800000000	23.9206400000000	23.1833600000000	23.3472000000000
620	24.3302400000000	24.0025600000000	23.2652800000000	22.8556800000000
621	24.4121600000000	24.0025600000000	23.0195200000000	23.0195200000000
622	24.4940800000000	23.9206400000000	23.5929600000000	23.0195200000000
623	24.0844800000000	23.7568000000000	23.7568000000000	23.2652800000000
624	24.1664000000000	23.9206400000000	23.8387200000000	22.7737600000000
625	24.3302400000000	23.8387200000000	23.9206400000000	22.9376000000000
626	24.4121600000000	24.0025600000000	24.1664000000000	22.7737600000000
627	24.3302400000000	24.0844800000000	24.4940800000000	23.0195200000000
628	24.3302400000000	24.3302400000000	24.0844800000000	22.5280000000000
629	24.5760000000000	24.0844800000000	24.0844800000000	22.2822400000000
630	24.5760000000000	23.9206400000000	24.0844800000000	22.2822400000000
631	24.4940800000000	24.0844800000000	24.3302400000000	22.2003200000000
632	24.2483200000000	24.2483200000000	24.1664000000000	21.8726400000000
633	24.6579200000000	24.4121600000000	24.0844800000000	21.7907200000000
634	24.7398400000000	24.4940800000000	23.8387200000000	22.0364800000000
635	24.7398400000000	24.1664000000000	24.0025600000000	22.1184000000000
636	24.6579200000000	24.3302400000000	23.7568000000000	22.2003200000000
637	24.7398400000000	24.4121600000000	23.7568000000000	22.5280000000000
638	24.6579200000000	24.2483200000000	23.5929600000000	22.6918400000000
639	24.7398400000000	24.0844800000000	23.8387200000000	22.6918400000000
640	24.4121600000000	24.1664000000000	23.9206400000000	23.1833600000000
641	24.1664000000000	23.9206400000000	23.6748800000000	23.3472000000000
642	24.1664000000000	23.9206400000000	23.6748800000000	23.2652800000000
643	23.9206400000000	24.0025600000000	23.7568000000000	23.2652800000000
644	24.0025600000000	23.7568000000000	23.8387200000000	23.5929600000000
645	24.2483200000000	24.0844800000000	23.7568000000000	23.3472000000000
646	24.2483200000000	23.5929600000000	23.7568000000000	23.4291200000000
647	24.1664000000000	23.7568000000000	23.8387200000000	23.1833600000000
648	24.1664000000000	24.0844800000000	24.1664000000000	23.1833600000000
649	24.0025600000000	24.0025600000000	23.8387200000000	23.4291200000000
650	24.4940800000000	24.0844800000000	23.6748800000000	23.3472000000000
651	24.5760000000000	24.4121600000000	23.6748800000000	23.0195200000000
652	24.4121600000000	24.3302400000000	23.8387200000000	23.1833600000000
653	24.3302400000000	24.0844800000000	23.6748800000000	23.5929600000000
654	24.1664000000000	24.5760000000000	23.5929600000000	23.2652800000000
655	24.0844800000000	24.3302400000000	23.1014400000000	23.2652800000000
656	24.0844800000000	24.3302400000000	23.2652800000000	23.2652800000000
657	23.9206400000000	24.2483200000000	23.1014400000000	23.1014400000000
658	24.0025600000000	24.0844800000000	23.1014400000000	23.4291200000000
659	24.0844800000000	24.6579200000000	23.0195200000000	23.1833600000000
660	24.1664000000000	24.4121600000000	23.1014400000000	22.9376000000000
661	24.3302400000000	24.1664000000000	23.2652800000000	23.1014400000000
662	24.2483200000000	24.1664000000000	23.3472000000000	23.3472000000000
663	24.3302400000000	24.4121600000000	23.3472000000000	22.8556800000000
664	24.4940800000000	24.1664000000000	23.4291200000000	22.9376000000000
665	24.2483200000000	24.3302400000000	23.5110400000000	22.8556800000000
666	24.2483200000000	24.6579200000000	23.5929600000000	23.1833600000000
667	24.3302400000000	24.5760000000000	23.5110400000000	23.2652800000000
668	24.4940800000000	24.4940800000000	23.3472000000000	23.4291200000000
669	24.6579200000000	24.1664000000000	23.4291200000000	23.3472000000000
670	24.0025600000000	24.4121600000000	23.6748800000000	23.5110400000000
671	24.0025600000000	24.5760000000000	23.2652800000000	23.6748800000000
672	24.4940800000000	24.6579200000000	23.1833600000000	23.3472000000000
673	24.6579200000000	24.6579200000000	23.1833600000000	23.4291200000000
674	24.2483200000000	24.5760000000000	23.3472000000000	23.5929600000000
675	24.4121600000000	24.4121600000000	23.6748800000000	23.8387200000000
676	24.4121600000000	24.5760000000000	23.5110400000000	23.5110400000000
677	24.5760000000000	24.4940800000000	23.6748800000000	23.3472000000000
678	24.2483200000000	24.5760000000000	23.8387200000000	23.2652800000000
679	24.0844800000000	24.6579200000000	23.8387200000000	23.2652800000000
680	24.3302400000000	24.5760000000000	23.5110400000000	23.1833600000000
681	24.4940800000000	24.3302400000000	24.2483200000000	22.8556800000000
682	24.0844800000000	24.3302400000000	24.0844800000000	23.1014400000000
683	23.9206400000000	24.5760000000000	23.8387200000000	23.1014400000000
684	24.2483200000000	24.6579200000000	24.0025600000000	23.1833600000000
685	24.2483200000000	24.7398400000000	24.0844800000000	22.9376000000000
686	24.2483200000000	24.6579200000000	24.0025600000000	22.9376000000000
687	24.2483200000000	24.4121600000000	23.9206400000000	23.9206400000000
688	24.2483200000000	24.4940800000000	24.1664000000000	23.8387200000000
689	24.2483200000000	24.4121600000000	24.1664000000000	23.9206400000000
690	24.2483200000000	24.4121600000000	24.3302400000000	23.8387200000000
691	24.0844800000000	24.1664000000000	24.0025600000000	24.0025600000000
692	24.4940800000000	24.3302400000000	24.2483200000000	24.0844800000000
693	24.3302400000000	24.1664000000000	24.2483200000000	23.8387200000000
694	24.4940800000000	24.0844800000000	24.0844800000000	23.7568000000000
695	24.2483200000000	23.8387200000000	23.9206400000000	24.0844800000000
696	24.0844800000000	23.4291200000000	23.5929600000000	24.0844800000000
697	23.9206400000000	24.0844800000000	23.6748800000000	23.6748800000000
698	24.0025600000000	24.0025600000000	23.4291200000000	23.5110400000000
699	24.0025600000000	24.0844800000000	23.3472000000000	23.9206400000000
700	24.0844800000000	24.0025600000000	23.2652800000000	23.7568000000000
701	24.1664000000000	23.9206400000000	23.1833600000000	23.5110400000000
702	24.0025600000000	23.8387200000000	23.1014400000000	23.2652800000000
703	23.8387200000000	23.7568000000000	23.3472000000000	23.5110400000000
704	23.5929600000000	23.7568000000000	23.5110400000000	23.5929600000000
705	23.6748800000000	23.9206400000000	23.1833600000000	23.1833600000000
706	23.9206400000000	24.2483200000000	23.6748800000000	22.9376000000000
707	24.0025600000000	23.7568000000000	23.4291200000000	22.6918400000000
708	23.8387200000000	23.7568000000000	23.4291200000000	23.0195200000000
709	23.9206400000000	23.6748800000000	23.5110400000000	22.6099200000000
710	23.8387200000000	23.8387200000000	23.5929600000000	22.7737600000000
711	23.7568000000000	24.0844800000000	23.9206400000000	23.0195200000000
712	23.9206400000000	24.0025600000000	23.8387200000000	23.1833600000000
713	24.0025600000000	24.0844800000000	23.8387200000000	23.1833600000000
714	24.0025600000000	24.0844800000000	23.5929600000000	22.6918400000000
715	23.9206400000000	24.1664000000000	24.0025600000000	22.8556800000000
716	23.9206400000000	24.2483200000000	24.0844800000000	23.1014400000000
717	23.5110400000000	24.4121600000000	24.1664000000000	22.8556800000000
718	23.7568000000000	24.3302400000000	24.0844800000000	22.7737600000000
719	23.6748800000000	24.3302400000000	23.9206400000000	23.5110400000000
720	24.0025600000000	23.9206400000000	24.0025600000000	23.3472000000000
721	24.0025600000000	24.3302400000000	24.0025600000000	23.4291200000000
722	23.5110400000000	24.1664000000000	23.8387200000000	23.4291200000000
723	23.6748800000000	24.3302400000000	23.9206400000000	23.4291200000000
724	23.6748800000000	24.3302400000000	24.0844800000000	23.5110400000000
725	23.7568000000000	24.2483200000000	24.0025600000000	24.0025600000000
726	23.6748800000000	24.2483200000000	23.8387200000000	23.7568000000000
727	23.9206400000000	24.2483200000000	23.7568000000000	23.9206400000000
728	24.1664000000000	24.2483200000000	24.0844800000000	23.7568000000000
729	23.9206400000000	24.3302400000000	24.4121600000000	23.1014400000000
730	23.6748800000000	24.8217600000000	24.1664000000000	23.3472000000000
731	23.7568000000000	24.4940800000000	23.8387200000000	23.1833600000000
732	24.1664000000000	24.6579200000000	24.0844800000000	23.3472000000000
733	24.1664000000000	24.4121600000000	24.0844800000000	23.5110400000000
734	23.9206400000000	24.5760000000000	23.9206400000000	23.4291200000000
735	23.9206400000000	24.5760000000000	23.7568000000000	23.1014400000000
736	23.9206400000000	24.4121600000000	23.8387200000000	23.1833600000000
737	24.1664000000000	24.4121600000000	24.0844800000000	23.1833600000000
738	23.5110400000000	24.3302400000000	24.0025600000000	23.1014400000000
739	23.8387200000000	24.4121600000000	23.8387200000000	23.0195200000000
740	24.0025600000000	24.2483200000000	23.9206400000000	23.1014400000000
741	23.8387200000000	24.3302400000000	24.2483200000000	23.1014400000000
742	23.8387200000000	24.0025600000000	24.0844800000000	22.8556800000000
743	23.8387200000000	24.1664000000000	23.9206400000000	22.7737600000000
744	24.1664000000000	24.1664000000000	23.5929600000000	23.0195200000000
745	24.2483200000000	24.1664000000000	23.7568000000000	23.4291200000000
746	24.4121600000000	24.2483200000000	23.9206400000000	23.1833600000000
747	24.3302400000000	24.1664000000000	23.7568000000000	22.9376000000000
748	24.7398400000000	24.4940800000000	23.6748800000000	22.9376000000000
749	24.6579200000000	24.4121600000000	23.6748800000000	23.1014400000000
750	24.6579200000000	24.2483200000000	23.7568000000000	23.2652800000000
751	24.7398400000000	24.1664000000000	23.5110400000000	23.1014400000000
752	24.3302400000000	24.4121600000000	23.5110400000000	22.9376000000000
753	24.3302400000000	24.6579200000000	23.6748800000000	22.8556800000000
754	24.3302400000000	24.4940800000000	24.0844800000000	23.0195200000000
755	24.4940800000000	24.4940800000000	24.1664000000000	22.9376000000000
756	24.3302400000000	24.4121600000000	23.8387200000000	23.1833600000000
757	24.1664000000000	24.5760000000000	24.0025600000000	23.4291200000000
758	24.0844800000000	24.4940800000000	24.1664000000000	22.3641600000000
759	24.1664000000000	24.3302400000000	24.0844800000000	22.2003200000000
760	24.2483200000000	24.6579200000000	23.9206400000000	22.2822400000000
761	24.0025600000000	24.3302400000000	23.9206400000000	22.2822400000000
762	24.1664000000000	24.5760000000000	24.0025600000000	22.4460800000000
763	24.3302400000000	24.1664000000000	24.0844800000000	22.4460800000000
764	24.2483200000000	24.3302400000000	24.0844800000000	22.4460800000000
765	24.0025600000000	24.3302400000000	23.8387200000000	22.8556800000000
766	23.9206400000000	24.4940800000000	24.0025600000000	22.5280000000000
767	23.9206400000000	24.4940800000000	24.0844800000000	22.9376000000000
768	24.0844800000000	24.4121600000000	24.2483200000000	22.7737600000000
769	24.0844800000000	24.4940800000000	24.3302400000000	23.5110400000000
770	24.0025600000000	24.3302400000000	24.6579200000000	23.2652800000000
771	24.0844800000000	24.8217600000000	24.8217600000000	23.1833600000000
772	24.1664000000000	24.7398400000000	24.8217600000000	23.4291200000000
773	24.0844800000000	24.7398400000000	24.4940800000000	23.5110400000000
774	24.1664000000000	24.7398400000000	24.4121600000000	23.5110400000000
775	24.4940800000000	24.7398400000000	24.9036800000000	23.2652800000000
776	24.4940800000000	24.6579200000000	24.7398400000000	23.8387200000000
777	24.3302400000000	24.7398400000000	24.4121600000000	23.9206400000000
778	24.2483200000000	24.6579200000000	24.2483200000000	24.0025600000000
779	24.4940800000000	24.7398400000000	24.4121600000000	23.4291200000000
780	24.3302400000000	24.8217600000000	24.0844800000000	23.5110400000000
781	24.4121600000000	24.7398400000000	23.6748800000000	23.5110400000000
782	24.4940800000000	24.4940800000000	23.6748800000000	23.2652800000000
783	24.5760000000000	24.6579200000000	23.8387200000000	23.5929600000000
784	24.4940800000000	24.4121600000000	23.6748800000000	23.7568000000000
785	24.2483200000000	24.4121600000000	23.5929600000000	23.8387200000000
786	24.2483200000000	24.3302400000000	23.5929600000000	23.4291200000000
787	24.6579200000000	24.0844800000000	23.8387200000000	23.5110400000000
788	24.4940800000000	24.0844800000000	23.7568000000000	23.2652800000000
789	24.2483200000000	23.6748800000000	23.6748800000000	23.1014400000000
790	24.2483200000000	23.7568000000000	23.9206400000000	23.0195200000000
791	24.4940800000000	23.6748800000000	24.2483200000000	22.9376000000000
792	24.4121600000000	23.5929600000000	24.0025600000000	23.2652800000000
793	24.4121600000000	23.4291200000000	24.1664000000000	22.6099200000000
794	24.4121600000000	23.6748800000000	24.1664000000000	22.6099200000000
795	24.4121600000000	23.6748800000000	24.0844800000000	22.6918400000000
796	24.4121600000000	23.6748800000000	24.0025600000000	22.8556800000000
797	24.0844800000000	23.6748800000000	23.8387200000000	22.5280000000000
798	24.2483200000000	24.0025600000000	23.9206400000000	22.4460800000000
799	24.3302400000000	24.4121600000000	23.9206400000000	22.6918400000000
800	24.2483200000000	24.2483200000000	24.2483200000000	22.7737600000000
801	23.8387200000000	24.2483200000000	24.2483200000000	23.0195200000000
802	23.7568000000000	24.4121600000000	24.4121600000000	22.7737600000000
803	24.0025600000000	24.6579200000000	24.4940800000000	23.0195200000000
804	24.2483200000000	24.5760000000000	24.4121600000000	23.0195200000000
805	24.2483200000000	24.5760000000000	24.0844800000000	23.1833600000000
806	24.3302400000000	24.3302400000000	24.4121600000000	23.1014400000000
807	24.6579200000000	24.4121600000000	24.4121600000000	23.0195200000000
808	24.4940800000000	24.2483200000000	24.2483200000000	23.1833600000000
809	24.4121600000000	24.1664000000000	24.0844800000000	23.1833600000000
810	24.5760000000000	24.0844800000000	23.6748800000000	22.0364800000000
811	24.9856000000000	24.3302400000000	23.7568000000000	21.3811200000000
812	25.2313600000000	24.2483200000000	23.6748800000000	21.4630400000000
813	24.6579200000000	23.7568000000000	23.1014400000000	21.4630400000000
814	24.4940800000000	23.8387200000000	23.5110400000000	21.4630400000000
815	24.4940800000000	23.9206400000000	23.8387200000000	21.1353600000000
816	24.4940800000000	24.1664000000000	23.5929600000000	21.0534400000000
817	24.0025600000000	24.0025600000000	23.8387200000000	21.1353600000000
818	24.1664000000000	23.9206400000000	23.8387200000000	21.0534400000000
819	24.3302400000000	24.0025600000000	24.0025600000000	21.1353600000000
820	24.2483200000000	24.0844800000000	24.0025600000000	22.1184000000000
821	23.6748800000000	23.9206400000000	23.9206400000000	22.6918400000000
822	23.5929600000000	24.0025600000000	24.0025600000000	22.6918400000000
823	24.0844800000000	24.4940800000000	24.2483200000000	22.8556800000000
824	24.0844800000000	24.2483200000000	24.3302400000000	22.6918400000000
825	23.7568000000000	24.1664000000000	24.0844800000000	22.7737600000000
826	23.6748800000000	24.1664000000000	24.1664000000000	23.1014400000000
827	23.9206400000000	24.1664000000000	24.0025600000000	22.9376000000000
828	24.0844800000000	24.4121600000000	24.1664000000000	23.3472000000000
829	23.9206400000000	24.3302400000000	24.0844800000000	23.2652800000000
830	24.0025600000000	23.9206400000000	24.0025600000000	23.5929600000000
831	24.2483200000000	24.1664000000000	23.9206400000000	23.6748800000000
832	24.1664000000000	24.2483200000000	23.8387200000000	23.8387200000000
833	23.9206400000000	24.0025600000000	24.1664000000000	24.0844800000000
834	24.1664000000000	24.0025600000000	23.9206400000000	23.6748800000000
835	24.3302400000000	24.2483200000000	24.0844800000000	23.3472000000000
836	24.3302400000000	24.2483200000000	23.6748800000000	23.2652800000000
837	24.4121600000000	24.1664000000000	23.7568000000000	23.5110400000000
838	24.2483200000000	24.0025600000000	23.8387200000000	23.5110400000000
839	24.4940800000000	24.0844800000000	23.9206400000000	23.1833600000000
840	24.4940800000000	24.5760000000000	24.0844800000000	22.9376000000000
841	24.5760000000000	24.2483200000000	24.0844800000000	22.6918400000000
842	24.6579200000000	24.1664000000000	24.4121600000000	22.5280000000000
843	24.9036800000000	24.1664000000000	23.7568000000000	22.2003200000000
844	24.7398400000000	24.0025600000000	23.6748800000000	22.7737600000000
845	24.9036800000000	24.0025600000000	23.7568000000000	23.0195200000000
846	24.7398400000000	24.0025600000000	24.0025600000000	22.7737600000000
847	24.6579200000000	24.2483200000000	23.7568000000000	23.0195200000000
848	24.8217600000000	24.1664000000000	23.5929600000000	22.2822400000000
849	24.4940800000000	24.0844800000000	23.5110400000000	22.4460800000000
850	24.4121600000000	24.0844800000000	23.3472000000000	22.7737600000000
851	24.3302400000000	24.0025600000000	23.1014400000000	23.0195200000000
852	24.2483200000000	24.0844800000000	23.0195200000000	22.8556800000000
853	24.1664000000000	24.2483200000000	23.5110400000000	22.9376000000000
854	24.0025600000000	24.5760000000000	23.6748800000000	22.8556800000000
855	24.2483200000000	24.3302400000000	23.3472000000000	22.6099200000000
856	24.0844800000000	24.4121600000000	23.4291200000000	22.8556800000000
857	24.1664000000000	24.4940800000000	23.6748800000000	22.6099200000000
858	24.1664000000000	24.3302400000000	23.5929600000000	23.2652800000000
859	24.1664000000000	24.2483200000000	23.7568000000000	23.4291200000000
860	24.1664000000000	24.2483200000000	23.8387200000000	22.9376000000000
861	24.0025600000000	24.3302400000000	23.7568000000000	22.7737600000000
862	24.0844800000000	24.0025600000000	24.0025600000000	22.8556800000000
863	24.0025600000000	24.2483200000000	23.9206400000000	22.7737600000000
864	24.2483200000000	24.3302400000000	23.9206400000000	22.9376000000000
865	23.9206400000000	24.3302400000000	23.8387200000000	23.0195200000000
866	24.3302400000000	24.3302400000000	24.0025600000000	22.9376000000000
867	24.2483200000000	24.4121600000000	23.9206400000000	23.0195200000000
868	24.2483200000000	24.4940800000000	23.9206400000000	22.6918400000000
869	24.2483200000000	24.6579200000000	23.7568000000000	22.9376000000000
870	24.0844800000000	24.4121600000000	23.9206400000000	23.3472000000000
871	24.4121600000000	24.7398400000000	24.3302400000000	23.1833600000000
872	24.6579200000000	24.9856000000000	24.0025600000000	23.4291200000000
873	24.6579200000000	24.3302400000000	24.0844800000000	23.2652800000000
874	24.4121600000000	24.4121600000000	24.0844800000000	23.1833600000000
875	24.4121600000000	24.5760000000000	24.3302400000000	23.1014400000000
876	24.3302400000000	24.4121600000000	24.2483200000000	23.1014400000000
877	24.4940800000000	24.0844800000000	24.2483200000000	23.1833600000000
878	24.3302400000000	24.1664000000000	24.4940800000000	23.5110400000000
879	24.4121600000000	24.1664000000000	24.4940800000000	23.1833600000000
880	24.3302400000000	24.2483200000000	24.3302400000000	23.0195200000000
881	24.2483200000000	23.9206400000000	24.0025600000000	23.1833600000000
882	23.9206400000000	23.7568000000000	24.0025600000000	23.1833600000000
883	24.0844800000000	24.2483200000000	24.0025600000000	23.5929600000000
884	24.0025600000000	24.0844800000000	24.0025600000000	23.4291200000000
885	24.0025600000000	24.0025600000000	23.8387200000000	23.9206400000000
886	24.0844800000000	24.0844800000000	23.6748800000000	24.0844800000000
887	23.9206400000000	24.0844800000000	23.8387200000000	23.9206400000000
888	23.8387200000000	24.0844800000000	23.5929600000000	23.7568000000000
889	23.8387200000000	23.9206400000000	23.5110400000000	23.9206400000000
890	24.0844800000000	24.0844800000000	23.6748800000000	24.0844800000000
891	24.0844800000000	24.2483200000000	24.0025600000000	23.9206400000000
892	24.2483200000000	24.4940800000000	24.0025600000000	23.6748800000000
893	24.0844800000000	24.1664000000000	24.0844800000000	23.1014400000000
894	24.0844800000000	23.9206400000000	23.7568000000000	23.0195200000000
895	24.1664000000000	24.0025600000000	24.1664000000000	22.9376000000000
896	24.0844800000000	24.0025600000000	24.2483200000000	22.8556800000000
897	24.4121600000000	24.1664000000000	24.0844800000000	23.0195200000000
898	24.2483200000000	24.0025600000000	23.8387200000000	22.6099200000000
899	24.1664000000000	24.0844800000000	24.3302400000000	22.4460800000000
900	24.1664000000000	24.0844800000000	24.0844800000000	22.3641600000000
901	24.4121600000000	23.9206400000000	23.9206400000000	22.6099200000000
902	24.0025600000000	23.9206400000000	23.6748800000000	22.8556800000000
903	23.9206400000000	24.0025600000000	23.2652800000000	22.8556800000000
904	24.3302400000000	24.4940800000000	23.6748800000000	23.1833600000000
905	24.1664000000000	24.4121600000000	23.5110400000000	23.1014400000000
906	24.0025600000000	24.4121600000000	23.5110400000000	23.1833600000000
907	23.8387200000000	24.2483200000000	23.3472000000000	22.7737600000000
908	24.0844800000000	24.3302400000000	23.5110400000000	23.1833600000000
909	24.3302400000000	24.4940800000000	23.3472000000000	23.2652800000000
910	24.4121600000000	24.3302400000000	23.3472000000000	23.1833600000000
911	24.1664000000000	24.4121600000000	23.5110400000000	23.4291200000000
912	24.4121600000000	24.4940800000000	23.4291200000000	23.1014400000000
913	24.6579200000000	24.4121600000000	23.7568000000000	23.4291200000000
914	24.4121600000000	24.2483200000000	23.6748800000000	23.2652800000000
915	24.4940800000000	24.1664000000000	23.7568000000000	23.3472000000000
916	24.7398400000000	23.9206400000000	23.5929600000000	23.2652800000000
917	24.5760000000000	24.0844800000000	23.7568000000000	23.3472000000000
918	24.8217600000000	24.4940800000000	23.8387200000000	23.4291200000000
919	24.7398400000000	24.3302400000000	23.5929600000000	23.5110400000000
920	24.6579200000000	24.4121600000000	23.6748800000000	23.7568000000000
921	24.7398400000000	24.3302400000000	23.6748800000000	23.2652800000000
922	24.8217600000000	24.2483200000000	23.8387200000000	23.5110400000000
923	24.7398400000000	24.5760000000000	23.7568000000000	23.5929600000000
924	24.4121600000000	24.3302400000000	24.0025600000000	23.9206400000000
925	24.4940800000000	24.3302400000000	23.8387200000000	23.6748800000000
926	24.4940800000000	24.3302400000000	23.8387200000000	23.5110400000000
927	24.6579200000000	24.4121600000000	23.5110400000000	23.8387200000000
928	24.4940800000000	24.0844800000000	23.4291200000000	23.5110400000000
929	24.2483200000000	24.0025600000000	23.4291200000000	23.5929600000000
930	24.3302400000000	24.0025600000000	23.5110400000000	23.2652800000000
931	24.0025600000000	23.9206400000000	23.5110400000000	23.5929600000000
932	23.8387200000000	23.9206400000000	23.6748800000000	23.8387200000000
933	23.7568000000000	23.7568000000000	23.6748800000000	23.8387200000000
934	24.1664000000000	23.5929600000000	23.6748800000000	23.3472000000000
935	24.2483200000000	23.5929600000000	23.7568000000000	23.2652800000000
936	24.2483200000000	24.0844800000000	23.7568000000000	23.4291200000000
937	24.0025600000000	24.0025600000000	24.1664000000000	23.1014400000000
938	23.8387200000000	23.9206400000000	24.4940800000000	23.5929600000000
939	24.2483200000000	24.0025600000000	24.4121600000000	23.5110400000000
940	23.9206400000000	23.9206400000000	24.2483200000000	23.5110400000000
941	24.5760000000000	24.0844800000000	24.4121600000000	23.5110400000000
942	24.4940800000000	24.0844800000000	24.4121600000000	23.5110400000000
943	24.3302400000000	24.0025600000000	24.3302400000000	23.6748800000000
944	24.1664000000000	24.3302400000000	24.0025600000000	23.8387200000000
945	24.0844800000000	24.4940800000000	23.7568000000000	24.1664000000000
946	24.4121600000000	24.3302400000000	23.7568000000000	24.3302400000000
947	24.3302400000000	24.2483200000000	23.8387200000000	24.4121600000000
948	24.3302400000000	24.4121600000000	23.5110400000000	24.0025600000000
949	24.0844800000000	24.5760000000000	23.7568000000000	24.0025600000000
950	24.5760000000000	24.5760000000000	23.7568000000000	24.0844800000000
951	24.1664000000000	24.4940800000000	23.5110400000000	24.0844800000000
952	24.2483200000000	24.1664000000000	23.7568000000000	23.9206400000000
953	24.3302400000000	24.5760000000000	23.7568000000000	23.5110400000000
954	24.7398400000000	24.4121600000000	23.4291200000000	23.6748800000000
955	24.6579200000000	24.3302400000000	23.8387200000000	23.5110400000000
956	24.0025600000000	24.0025600000000	24.0025600000000	23.5110400000000
957	24.1664000000000	24.2483200000000	23.8387200000000	23.4291200000000
958	24.4121600000000	24.0844800000000	23.9206400000000	23.4291200000000
959	24.4121600000000	23.9206400000000	24.0844800000000	23.2652800000000
960	24.1664000000000	24.0025600000000	24.0025600000000	23.1833600000000
961	23.9206400000000	24.0025600000000	24.0025600000000	23.1014400000000
962	24.0025600000000	24.2483200000000	23.5929600000000	22.8556800000000
963	24.2483200000000	23.9206400000000	23.5929600000000	23.3472000000000
964	23.8387200000000	23.8387200000000	24.1664000000000	22.8556800000000
965	23.5929600000000	23.9206400000000	24.0025600000000	22.7737600000000
966	23.9206400000000	24.3302400000000	24.0025600000000	22.6918400000000
967	24.0025600000000	24.1664000000000	24.0844800000000	23.1833600000000
968	24.0025600000000	24.0025600000000	24.2483200000000	23.1833600000000
969	24.0025600000000	24.2483200000000	23.9206400000000	23.2652800000000
970	24.0025600000000	24.1664000000000	23.9206400000000	23.2652800000000
971	24.4940800000000	24.0844800000000	24.0025600000000	23.2652800000000
972	24.5760000000000	24.4121600000000	24.2483200000000	23.5929600000000
973	24.4940800000000	24.3302400000000	24.4940800000000	23.5110400000000
974	24.5760000000000	24.5760000000000	24.0844800000000	23.5110400000000
975	24.7398400000000	24.7398400000000	23.9206400000000	23.5929600000000
976	24.6579200000000	24.6579200000000	24.0025600000000	23.3472000000000
977	24.9036800000000	24.5760000000000	23.5929600000000	23.0195200000000
978	24.5760000000000	24.4940800000000	23.5929600000000	23.1833600000000
979	24.5760000000000	24.3302400000000	23.5929600000000	23.1833600000000
980	24.3302400000000	24.4940800000000	23.8387200000000	23.4291200000000
981	24.0844800000000	24.5760000000000	23.7568000000000	23.5110400000000
982	24.0844800000000	24.1664000000000	23.5929600000000	23.1833600000000
983	24.0844800000000	24.2483200000000	23.5929600000000	23.0195200000000
984	24.0844800000000	24.1664000000000	23.6748800000000	23.3472000000000
985	23.9206400000000	24.0844800000000	23.8387200000000	23.2652800000000
986	23.8387200000000	23.9206400000000	23.6748800000000	23.5929600000000
987	23.5110400000000	23.6748800000000	24.3302400000000	23.4291200000000
988	23.8387200000000	24.0025600000000	24.1664000000000	23.3472000000000
989	23.7568000000000	24.1664000000000	24.0844800000000	23.2652800000000
990	23.8387200000000	24.0025600000000	24.0844800000000	23.1833600000000
991	23.9206400000000	23.8387200000000	24.1664000000000	23.4291200000000
992	24.0844800000000	24.1664000000000	24.1664000000000	23.5110400000000
993	23.9206400000000	24.0844800000000	24.0025600000000	23.2652800000000
994	23.8387200000000	24.0844800000000	24.2483200000000	23.2652800000000
995	24.0844800000000	23.5929600000000	24.1664000000000	23.5929600000000
996	24.3302400000000	23.8387200000000	24.2483200000000	23.2652800000000
997	24.4940800000000	24.1664000000000	23.5929600000000	23.1833600000000
998	23.8387200000000	24.0844800000000	23.6748800000000	23.1833600000000
999	23.7568000000000	23.7568000000000	23.8387200000000	23.4291200000000
1000	24.0025600000000	23.7568000000000	23.5929600000000	23.2652800000000

==> figs_data/data_laplacian_throughput.txt <==
1	24.0025600000000	23.8387200000000	23.7568000000000	23.5110400000000
2	24.0025600000000	23.6748800000000	23.9206400000000	23.2652800000000
3	23.9206400000000	23.8387200000000	23.5110400000000	23.1833600000000
4	24.3302400000000	23.9206400000000	23.4291200000000	23.5110400000000
5	24.3302400000000	23.5929600000000	23.4291200000000	23.6748800000000
6	24.3302400000000	24.0025600000000	23.4291200000000	23.5929600000000
7	24.4121600000000	23.9206400000000	23.8387200000000	23.4291200000000
8	24.2483200000000	24.1664000000000	23.6748800000000	23.5110400000000
9	24.1664000000000	24.0025600000000	23.5929600000000	23.2652800000000
10	24.0844800000000	23.8387200000000	23.8387200000000	23.5929600000000
11	24.1664000000000	24.1664000000000	24.0844800000000	23.5110400000000
12	24.1664000000000	24.4121600000000	24.1664000000000	23.4291200000000
13	24.1664000000000	24.0025600000000	24.3302400000000	23.7568000000000
14	24.3302400000000	24.0844800000000	24.4940800000000	23.5929600000000
15	24.0844800000000	24.3302400000000	24.4121600000000	23.3472000000000
16	23.8387200000000	24.4121600000000	24.3302400000000	23.1014400000000
17	24.0025600000000	24.4940800000000	23.9206400000000	23.1014400000000
18	24.0025600000000	24.1664000000000	24.0844800000000	23.3472000000000
19	23.9206400000000	24.2483200000000	24.2483200000000	23.3472000000000
20	24.1664000000000	24.6579200000000	24.1664000000000	22.6099200000000
21	24.1664000000000	24.6579200000000	23.6748800000000	22.6918400000000
22	24.1664000000000	24.4940800000000	23.8387200000000	22.7737600000000
23	23.9206400000000	24.6579200000000	24.0025600000000	22.8556800000000
24	23.7568000000000	24.6579200000000	23.8387200000000	22.6099200000000
25	24.1664000000000	24.7398400000000	23.7568000000000	22.6918400000000
26	24.2483200000000	24.5760000000000	23.9206400000000	23.0195200000000
27	24.0025600000000	24.4121600000000	24.2483200000000	23.1833600000000
28	24.4121600000000	24.4121600000000	23.9206400000000	22.8556800000000
29	24.2483200000000	24.3302400000000	23.8387200000000	22.9376000000000
30	23.9206400000000	24.3302400000000	23.7568000000000	23.1014400000000
31	23.9206400000000	24.0844800000000	24.0844800000000	22.8556800000000
32	23.9206400000000	24.3302400000000	23.8387200000000	23.1833600000000
33	24.1664000000000	24.4121600000000	23.8387200000000	23.1014400000000
34	24.1664000000000	24.3302400000000	23.8387200000000	23.1833600000000
35	23.9206400000000	24.1664000000000	23.9206400000000	23.0195200000000
36	24.0844800000000	24.4121600000000	23.5929600000000	23.0195200000000
37	24.3302400000000	24.5760000000000	23.4291200000000	23.1014400000000
38	24.0844800000000	24.3302400000000	23.9206400000000	23.3472000000000
39	24.0844800000000	24.4121600000000	23.8387200000000	22.9376000000000
40	24.1664000000000	24.1664000000000	23.8387200000000	23.1833600000000
41	24.2483200000000	24.2483200000000	23.7568000000000	23.5110400000000
42	24.2483200000000	24.3302400000000	23.8387200000000	23.1833600000000
43	23.9206400000000	23.9206400000000	23.7568000000000	23.1014400000000
44	24.2483200000000	23.9206400000000	23.8387200000000	23.1833600000000
45	24.4121600000000	24.0844800000000	23.6748800000000	23.6748800000000
46	24.4940800000000	23.8387200000000	23.8387200000000	23.6748800000000
47	24.3302400000000	23.9206400000000	24.2483200000000	23.5110400000000
48	24.2483200000000	24.2483200000000	24.0025600000000	23.2652800000000
49	24.4121600000000	24.1664000000000	24.0844800000000	23.6748800000000
50	24.7398400000000	24.1664000000000	24.0025600000000	23.6748800000000
51	24.6579200000000	24.4121600000000	24.3302400000000	23.5110400000000
52	24.7398400000000	24.1664000000000	24.1664000000000	23.5110400000000
53	24.9856000000000	24.4121600000000	23.9206400000000	23.4291200000000
54	24.6579200000000	24.4940800000000	23.5110400000000	23.5929600000000
55	24.4940800000000	24.3302400000000	23.5110400000000	23.5110400000000
56	24.4121600000000	24.7398400000000	23.5929600000000	23.4291200000000
57	24.4121600000000	24.9036800000000	23.3472000000000	23.4291200000000
58	24.6579200000000	24.9036800000000	23.3472000000000	23.5929600000000
59	24.9856000000000	24.8217600000000	23.2652800000000	23.5110400000000
60	24.5760000000000	24.9036800000000	23.5929600000000	23.3472000000000
61	24.6579200000000	24.6579200000000	23.1014400000000	23.5110400000000
62	24.8217600000000	24.9856000000000	23.3472000000000	23.7568000000000
63	24.7398400000000	25.0675200000000	23.5110400000000	23.5110400000000
64	24.8217600000000	24.6579200000000	23.9206400000000	23.1833600000000
65	24.8217600000000	24.5760000000000	23.8387200000000	23.1833600000000
66	24.9036800000000	24.0844800000000	23.5929600000000	23.2652800000000
67	24.9036800000000	24.0844800000000	23.6748800000000	22.9376000000000
68	24.7398400000000	23.9206400000000	23.6748800000000	22.8556800000000
69	24.4940800000000	24.0025600000000	23.5110400000000	22.7737600000000
70	24.6579200000000	23.9206400000000	23.4291200000000	23.1014400000000
71	24.6579200000000	24.0025600000000	23.7568000000000	22.6918400000000
72	24.4940800000000	23.6748800000000	23.5929600000000	22.3641600000000
73	24.4121600000000	23.5110400000000	23.6748800000000	22.6918400000000
74	24.4121600000000	23.9206400000000	23.5110400000000	22.7737600000000
75	24.4940800000000	24.1664000000000	23.9206400000000	22.6099200000000
76	24.4121600000000	24.1664000000000	24.0025600000000	22.7737600000000
77	24.4121600000000	24.0025600000000	23.6748800000000	23.1014400000000
78	24.3302400000000	24.2483200000000	23.5929600000000	23.1014400000000
79	24.2483200000000	24.1664000000000	23.9206400000000	23.0195200000000
80	24.1664000000000	24.0025600000000	23.6748800000000	22.9376000000000
81	24.1664000000000	23.8387200000000	23.4291200000000	23.2652800000000
82	24.0844800000000	23.9206400000000	23.6748800000000	23.2652800000000
83	24.0844800000000	24.4121600000000	23.5110400000000	23.1833600000000
84	24.0844800000000	24.2483200000000	23.5110400000000	23.6748800000000
85	24.1664000000000	24.0025600000000	23.5110400000000	23.7568000000000
86	24.1664000000000	24.3302400000000	23.4291200000000	23.1833600000000
87	24.0844800000000	24.4121600000000	23.4291200000000	23.5110400000000
88	24.0025600000000	24.0844800000000	23.4291200000000	23.5110400000000
89	24.0844800000000	24.0844800000000	23.4291200000000	23.6748800000000
90	24.1664000000000	24.3302400000000	23.3472000000000	23.4291200000000
91	24.0844800000000	24.6579200000000	23.5929600000000	23.3472000000000
92	24.3302400000000	24.4121600000000	23.2652800000000	23.5110400000000
93	24.4121600000000	24.0844800000000	23.5929600000000	23.5110400000000
94	24.4940800000000	24.4121600000000	23.7568000000000	22.8556800000000
95	24.2483200000000	24.1664000000000	23.5110400000000	22.7737600000000
96	24.0844800000000	24.0025600000000	23.7568000000000	23.3472000000000
97	24.2483200000000	24.0025600000000	23.9206400000000	23.1014400000000
98	24.4121600000000	24.1664000000000	24.0844800000000	22.8556800000000
99	24.3302400000000	24.0025600000000	23.8387200000000	22.8556800000000
100	24.2483200000000	23.9206400000000	23.8387200000000	23.1014400000000
101	24.3302400000000	23.7568000000000	23.7568000000000	23.1833600000000
102	24.1664000000000	24.0025600000000	24.0844800000000	22.9376000000000
103	24.0844800000000	24.2483200000000	23.9206400000000	22.8556800000000
104	24.0844800000000	24.0025600000000	23.5110400000000	23.1833600000000
105	24.2483200000000	24.1664000000000	23.5929600000000	23.3472000000000
106	24.5760000000000	24.2483200000000	23.6748800000000	22.9376000000000
107	24.4940800000000	24.3302400000000	23.6748800000000	22.9376000000000
108	24.4121600000000	24.4121600000000	23.7568000000000	23.3472000000000
109	24.3302400000000	24.4121600000000	23.6748800000000	23.6748800000000
110	24.4121600000000	24.4121600000000	24.0025600000000	23.4291200000000
111	24.4121600000000	24.3302400000000	24.2483200000000	23.2652800000000
112	24.3302400000000	24.4940800000000	24.0025600000000	23.2652800000000
113	24.4940800000000	24.0844800000000	23.8387200000000	23.4291200000000
114	24.4940800000000	24.0844800000000	24.1664000000000	23.5110400000000
115	24.4940800000000	24.1664000000000	24.4940800000000	23.3472000000000
116	24.1664000000000	24.0025600000000	24.2483200000000	23.1014400000000
117	24.1664000000000	24.0025600000000	24.2483200000000	23.1014400000000
118	24.4121600000000	23.8387200000000	24.1664000000000	22.7737600000000
119	24.5760000000000	24.0025600000000	24.0844800000000	22.6918400000000
120	24.4940800000000	24.2483200000000	24.1664000000000	22.8556800000000
121	24.4121600000000	24.1664000000000	23.8387200000000	22.8556800000000
122	24.4121600000000	23.7568000000000	23.9206400000000	23.1014400000000
123	24.5760000000000	24.1664000000000	24.0025600000000	22.9376000000000
124	24.4940800000000	24.1664000000000	23.9206400000000	22.6918400000000
125	24.4940800000000	24.2483200000000	23.4291200000000	22.4460800000000
126	24.6579200000000	24.0025600000000	23.8387200000000	22.8556800000000
127	24.8217600000000	23.7568000000000	23.7568000000000	23.0195200000000
128	24.4121600000000	24.0844800000000	23.7568000000000	23.2652800000000
129	24.4940800000000	24.0844800000000	23.9206400000000	22.9376000000000
130	24.5760000000000	23.5929600000000	23.7568000000000	23.1014400000000
131	24.5760000000000	23.5929600000000	23.9206400000000	23.1014400000000
132	24.4940800000000	23.8387200000000	23.7568000000000	22.7737600000000
133	24.4121600000000	23.6748800000000	23.8387200000000	22.8556800000000
134	24.3302400000000	23.9206400000000	23.7568000000000	22.9376000000000
135	24.4121600000000	23.9206400000000	24.0025600000000	23.3472000000000
136	24.3302400000000	24.2483200000000	24.0025600000000	23.2652800000000
137	23.9206400000000	24.1664000000000	24.0844800000000	23.1833600000000
138	24.2483200000000	23.9206400000000	24.1664000000000	23.2652800000000
139	24.1664000000000	24.0844800000000	24.1664000000000	23.1833600000000
140	24.0025600000000	24.3302400000000	24.2483200000000	22.6918400000000
141	24.1664000000000	24.2483200000000	24.4940800000000	22.9376000000000
142	24.4121600000000	24.2483200000000	24.6579200000000	23.4291200000000
143	24.1664000000000	24.1664000000000	24.7398400000000	23.6748800000000
144	24.2483200000000	24.0844800000000	24.9036800000000	23.6748800000000
145	24.2483200000000	24.1664000000000	24.9036800000000	23.4291200000000
146	24.2483200000000	24.0844800000000	24.4940800000000	23.5929600000000
147	24.6579200000000	24.0844800000000	24.4940800000000	23.5110400000000
148	25.2313600000000	24.0844800000000	24.7398400000000	23.1014400000000
149	24.4940800000000	24.0025600000000	24.8217600000000	23.1833600000000
150	24.1664000000000	24.2483200000000	24.7398400000000	23.7568000000000
151	24.1664000000000	24.5760000000000	24.5760000000000	23.6748800000000
152	24.1664000000000	24.2483200000000	24.5760000000000	23.1833600000000
153	24.1664000000000	24.2483200000000	24.4940800000000	22.7737600000000
154	24.0025600000000	24.0844800000000	24.4940800000000	22.8556800000000
155	24.0025600000000	23.9206400000000	24.3302400000000	22.8556800000000
156	24.0025600000000	23.8387200000000	24.4121600000000	22.6918400000000
157	24.0025600000000	24.1664000000000	24.2483200000000	22.7737600000000
158	24.0844800000000	24.1664000000000	23.8387200000000	23.1014400000000
159	23.9206400000000	24.1664000000000	23.9206400000000	22.6099200000000
160	24.2483200000000	23.5929600000000	23.9206400000000	22.3641600000000
161	24.1664000000000	23.5110400000000	23.7568000000000	22.3641600000000
162	24.1664000000000	23.7568000000000	23.4291200000000	22.6918400000000
163	24.4940800000000	23.9206400000000	23.5110400000000	22.6918400000000
164	24.4940800000000	24.0844800000000	23.6748800000000	22.8556800000000
165	24.4940800000000	24.0844800000000	23.6748800000000	22.9376000000000
166	24.4940800000000	24.1664000000000	23.6748800000000	23.2652800000000
167	24.7398400000000	23.8387200000000	23.8387200000000	23.2652800000000
168	24.7398400000000	24.0025600000000	23.7568000000000	23.2652800000000
169	24.7398400000000	23.9206400000000	23.2652800000000	23.9206400000000
170	24.5760000000000	24.2483200000000	23.1833600000000	24.0025600000000
171	24.6579200000000	24.4940800000000	23.4291200000000	23.6748800000000
172	24.9856000000000	24.4940800000000	23.5929600000000	23.5929600000000
173	24.6579200000000	24.2483200000000	23.2652800000000	24.7398400000000
174	24.9856000000000	24.0844800000000	23.0195200000000	24.4940800000000
175	24.5760000000000	24.3302400000000	23.1833600000000	24.4121600000000
176	24.6579200000000	24.3302400000000	23.2652800000000	24.2483200000000
177	24.3302400000000	24.2483200000000	23.1833600000000	24.0844800000000
178	24.6579200000000	24.0844800000000	23.4291200000000	24.1664000000000
179	24.4940800000000	24.0844800000000	23.8387200000000	24.1664000000000
180	24.4121600000000	24.3302400000000	23.9206400000000	24.2483200000000
181	24.4940800000000	23.9206400000000	23.5110400000000	24.4940800000000
182	24.4121600000000	23.7568000000000	23.6748800000000	24.1664000000000
183	24.4121600000000	23.9206400000000	24.0844800000000	23.2652800000000
184	24.0844800000000	23.9206400000000	24.0025600000000	23.3472000000000
185	24.4121600000000	23.7568000000000	24.0025600000000	23.6748800000000
186	24.4121600000000	23.9206400000000	24.0025600000000	23.6748800000000
187	24.7398400000000	23.8387200000000	24.1664000000000	23.5110400000000
188	24.4940800000000	23.8387200000000	24.1664000000000	23.1833600000000
189	24.7398400000000	23.7568000000000	24.0844800000000	23.2652800000000
190	24.9036800000000	23.5110400000000	24.0025600000000	23.0195200000000
191	24.8217600000000	23.6748800000000	24.2483200000000	22.8556800000000
192	24.5760000000000	23.9206400000000	24.4940800000000	22.8556800000000
193	24.6579200000000	23.9206400000000	24.1664000000000	22.6099200000000
194	24.5760000000000	23.9206400000000	24.4121600000000	22.9376000000000
195	24.6579200000000	24.0844800000000	24.1664000000000	22.7737600000000
196	24.6579200000000	23.8387200000000	24.3302400000000	22.7737600000000
197	24.1664000000000	23.8387200000000	24.2483200000000	22.7737600000000
198	24.3302400000000	23.9206400000000	24.2483200000000	23.0195200000000
199	24.2483200000000	24.3302400000000	24.0844800000000	23.0195200000000
200	24.0844800000000	24.4121600000000	24.0025600000000	23.1014400000000
201	24.0844800000000	24.0844800000000	24.1664000000000	23.4291200000000
202	24.3302400000000	24.0025600000000	23.7568000000000	23.7568000000000
203	24.1664000000000	24.2483200000000	23.5929600000000	24.0844800000000
204	24.2483200000000	24.2483200000000	23.4291200000000	23.5929600000000
205	24.2483200000000	24.0844800000000	23.5929600000000	23.3472000000000
206	24.0025600000000	23.9206400000000	23.5929600000000	23.3472000000000
207	24.3302400000000	24.2483200000000	23.4291200000000	23.8387200000000
208	24.0844800000000	24.0844800000000	23.1833600000000	23.9206400000000
209	24.0844800000000	23.8387200000000	23.5929600000000	23.8387200000000
210	24.0844800000000	24.0025600000000	23.5929600000000	23.9206400000000
211	24.1664000000000	24.2483200000000	23.4291200000000	23.8387200000000
212	23.9206400000000	24.4121600000000	23.5110400000000	23.7568000000000
213	24.0844800000000	24.1664000000000	23.6748800000000	23.5110400000000
214	24.2483200000000	24.1664000000000	23.7568000000000	23.5929600000000
215	24.3302400000000	24.0844800000000	24.0025600000000	24.0025600000000
216	24.4940800000000	24.2483200000000	23.7568000000000	24.0025600000000
217	24.3302400000000	24.2483200000000	23.6748800000000	23.6748800000000
218	24.1664000000000	24.4940800000000	23.9206400000000	23.4291200000000
219	24.4121600000000	24.5760000000000	23.9206400000000	23.3472000000000
220	24.4940800000000	24.0025600000000	23.9206400000000	23.4291200000000
221	24.3302400000000	24.0025600000000	23.6748800000000	23.4291200000000
222	24.3302400000000	24.2483200000000	23.6748800000000	23.6748800000000
223	24.2483200000000	24.0844800000000	24.0025600000000	24.0844800000000
224	24.0844800000000	24.0844800000000	24.0844800000000	24.0844800000000
225	24.0844800000000	23.8387200000000	23.9206400000000	23.8387200000000
226	24.4121600000000	23.9206400000000	24.0844800000000	23.6748800000000
227	24.4940800000000	23.7568000000000	24.4121600000000	24.0844800000000
228	24.9856000000000	23.9206400000000	24.4121600000000	24.0025600000000
229	24.7398400000000	23.7568000000000	23.8387200000000	23.6748800000000
230	24.6579200000000	24.1664000000000	23.7568000000000	23.3472000000000
231	24.6579200000000	24.1664000000000	24.0844800000000	23.6748800000000
232	24.6579200000000	23.9206400000000	24.0025600000000	23.5110400000000
233	24.6579200000000	24.0025600000000	23.5929600000000	23.2652800000000
234	24.5760000000000	23.9206400000000	23.5110400000000	23.7568000000000
235	24.4940800000000	24.1664000000000	23.6748800000000	23.8387200000000
236	24.1664000000000	24.4940800000000	23.5110400000000	24.0844800000000
237	24.0844800000000	24.5760000000000	23.5110400000000	23.5110400000000
238	23.7568000000000	24.3302400000000	23.1833600000000	23.5929600000000
239	23.6748800000000	24.4121600000000	23.6748800000000	24.0025600000000
240	23.6748800000000	24.4121600000000	23.6748800000000	24.1664000000000
241	23.5929600000000	24.6579200000000	23.7568000000000	23.8387200000000
242	23.6748800000000	24.3302400000000	23.7568000000000	23.7568000000000
243	23.7568000000000	24.2483200000000	23.9206400000000	23.5929600000000
244	23.7568000000000	24.4121600000000	23.8387200000000	23.4291200000000
245	23.7568000000000	24.4940800000000	23.8387200000000	23.4291200000000
246	23.5110400000000	24.0025600000000	23.9206400000000	23.3472000000000
247	23.6748800000000	24.0844800000000	23.6748800000000	23.7568000000000
248	23.6748800000000	24.0025600000000	24.0844800000000	23.9206400000000
249	23.7568000000000	24.1664000000000	23.9206400000000	23.7568000000000
250	23.6748800000000	23.7568000000000	24.3302400000000	24.0025600000000
251	23.9206400000000	23.5110400000000	24.1664000000000	23.9206400000000
252	23.8387200000000	23.6748800000000	24.1664000000000	24.0844800000000
253	23.6748800000000	24.0844800000000	24.2483200000000	24.0844800000000
254	23.7568000000000	23.9206400000000	24.1664000000000	23.8387200000000
255	24.0025600000000	23.6748800000000	24.0844800000000	23.9206400000000
256	24.3302400000000	23.9206400000000	24.1664000000000	24.1664000000000
257	24.1664000000000	23.8387200000000	24.3302400000000	23.9206400000000
258	24.3302400000000	23.9206400000000	24.2483200000000	23.9206400000000
259	24.4940800000000	23.6748800000000	24.5760000000000	24.0844800000000
260	24.5760000000000	23.8387200000000	24.0025600000000	23.5929600000000
261	24.5760000000000	23.9206400000000	24.1664000000000	23.5110400000000
262	24.8217600000000	24.0025600000000	24.1664000000000	23.6748800000000
263	25.0675200000000	23.7568000000000	24.0025600000000	23.5929600000000
264	24.8217600000000	24.0025600000000	24.1664000000000	23.3472000000000
265	24.9036800000000	24.1664000000000	24.2483200000000	23.1833600000000
266	24.9036800000000	24.2483200000000	24.0025600000000	23.0195200000000
267	24.9036800000000	24.1664000000000	24.0844800000000	22.9376000000000
268	24.7398400000000	24.3302400000000	24.0844800000000	22.7737600000000
269	24.9856000000000	24.4940800000000	23.5929600000000	22.6099200000000
270	24.9856000000000	24.4940800000000	23.8387200000000	23.1833600000000
271	24.8217600000000	24.4121600000000	23.6748800000000	23.2652800000000
272	24.6579200000000	24.4940800000000	23.8387200000000	23.1014400000000
273	24.4940800000000	24.5760000000000	24.2483200000000	23.3472000000000
274	24.7398400000000	24.2483200000000	24.1664000000000	23.5110400000000
275	24.4121600000000	24.2483200000000	23.8387200000000	23.3472000000000
276	24.3302400000000	24.1664000000000	24.0025600000000	23.0195200000000
277	24.4121600000000	24.4121600000000	23.6748800000000	23.2652800000000
278	24.4121600000000	24.2483200000000	23.5110400000000	23.5110400000000
279	24.0844800000000	23.9206400000000	23.8387200000000	23.6748800000000
280	24.1664000000000	24.0025600000000	24.0844800000000	23.2652800000000
281	24.1664000000000	24.2483200000000	24.0025600000000	23.4291200000000
282	24.1664000000000	24.0844800000000	23.6748800000000	23.2652800000000
283	24.2483200000000	24.0025600000000	23.5929600000000	23.4291200000000
284	24.1664000000000	24.0844800000000	23.7568000000000	23.1014400000000
285	24.3302400000000	24.1664000000000	23.8387200000000	23.1014400000000
286	24.4121600000000	24.0844800000000	23.8387200000000	23.5110400000000
287	24.3302400000000	24.0025600000000	24.2483200000000	23.5110400000000
288	24.2483200000000	23.9206400000000	24.0025600000000	23.1014400000000
289	24.4121600000000	24.1664000000000	24.0025600000000	23.0195200000000
290	24.3302400000000	24.3302400000000	23.7568000000000	23.2652800000000
291	24.3302400000000	24.1664000000000	24.0844800000000	23.0195200000000
292	24.4940800000000	24.2483200000000	24.3302400000000	22.7737600000000
293	24.2483200000000	24.1664000000000	24.1664000000000	22.5280000000000
294	24.2483200000000	24.3302400000000	24.0844800000000	22.7737600000000
295	24.1664000000000	24.3302400000000	23.7568000000000	23.5929600000000
296	24.0025600000000	24.1664000000000	23.7568000000000	23.3472000000000
297	24.0844800000000	24.0844800000000	23.8387200000000	23.3472000000000
298	24.1664000000000	24.0025600000000	24.1664000000000	23.6748800000000
299	24.0025600000000	24.0844800000000	24.0844800000000	23.5929600000000
300	24.0844800000000	24.3302400000000	24.1664000000000	23.4291200000000
301	24.2483200000000	24.2483200000000	23.9206400000000	23.7568000000000
302	24.0844800000000	23.8387200000000	24.0844800000000	24.1664000000000
303	24.5760000000000	23.8387200000000	23.9206400000000	23.8387200000000
304	24.6579200000000	23.7568000000000	23.8387200000000	23.6748800000000
305	24.5760000000000	23.7568000000000	24.3302400000000	22.9376000000000
306	24.9856000000000	24.1664000000000	24.2483200000000	22.9376000000000
307	24.9036800000000	23.9206400000000	24.0844800000000	23.0195200000000
308	24.9856000000000	24.0844800000000	24.0844800000000	22.9376000000000
309	24.8217600000000	24.0025600000000	24.2483200000000	23.1014400000000
310	24.7398400000000	23.7568000000000	24.2483200000000	22.9376000000000
311	24.5760000000000	23.9206400000000	23.9206400000000	22.6099200000000
312	24.5760000000000	24.2483200000000	23.7568000000000	22.7737600000000
313	24.2483200000000	24.4940800000000	23.8387200000000	23.1833600000000
314	24.4121600000000	24.2483200000000	24.0025600000000	23.5110400000000
315	24.3302400000000	24.2483200000000	23.9206400000000	23.5929600000000
316	24.0844800000000	24.1664000000000	23.5929600000000	23.6748800000000
317	24.0025600000000	24.5760000000000	23.8387200000000	23.7568000000000
318	24.3302400000000	24.2483200000000	23.7568000000000	23.7568000000000
319	24.4121600000000	24.1664000000000	23.5929600000000	23.3472000000000
320	24.3302400000000	24.1664000000000	23.7568000000000	23.4291200000000
321	24.5760000000000	24.0844800000000	24.0844800000000	23.6748800000000
322	24.5760000000000	23.9206400000000	23.9206400000000	23.5929600000000
323	24.7398400000000	23.6748800000000	23.6748800000000	23.0195200000000
324	24.7398400000000	24.0025600000000	23.6748800000000	22.9376000000000
325	24.9036800000000	24.1664000000000	23.8387200000000	22.9376000000000
326	24.8217600000000	24.0025600000000	24.1664000000000	23.0195200000000
327	24.6579200000000	23.6748800000000	23.7568000000000	22.7737600000000
328	24.4121600000000	23.9206400000000	23.9206400000000	22.9376000000000
329	24.4121600000000	23.8387200000000	23.8387200000000	23.1833600000000
330	24.4940800000000	24.0844800000000	23.6748800000000	23.4291200000000
331	24.5760000000000	24.0025600000000	23.7568000000000	23.1833600000000
332	24.4121600000000	24.1664000000000	24.0025600000000	23.0195200000000
333	24.2483200000000	24.4940800000000	23.8387200000000	23.5110400000000
334	24.0844800000000	24.2483200000000	23.7568000000000	23.5929600000000
335	24.0844800000000	24.1664000000000	23.6748800000000	23.6748800000000
336	24.0025600000000	24.2483200000000	23.2652800000000	23.5110400000000
337	24.3302400000000	24.4121600000000	23.2652800000000	23.5929600000000
338	24.4121600000000	24.4121600000000	23.1833600000000	23.4291200000000
339	24.4121600000000	24.5760000000000	23.5110400000000	23.9206400000000
340	24.4940800000000	24.2483200000000	23.7568000000000	23.7568000000000
341	24.0025600000000	24.3302400000000	23.5929600000000	24.1664000000000
342	24.3302400000000	24.3302400000000	23.5110400000000	24.1664000000000
343	24.3302400000000	24.0025600000000	23.8387200000000	23.8387200000000
344	24.4940800000000	24.4940800000000	23.8387200000000	23.7568000000000
345	24.4940800000000	24.4121600000000	23.8387200000000	23.7568000000000
346	24.7398400000000	24.4121600000000	24.3302400000000	24.0844800000000
347	24.5760000000000	24.4940800000000	24.3302400000000	23.9206400000000
348	24.3302400000000	24.8217600000000	24.4121600000000	24.0025600000000
349	24.4121600000000	24.8217600000000	24.2483200000000	23.6748800000000
350	24.6579200000000	24.4940800000000	23.7568000000000	23.7568000000000
351	24.8217600000000	24.5760000000000	23.9206400000000	23.5929600000000
352	24.5760000000000	24.7398400000000	23.5110400000000	23.6748800000000
353	24.6579200000000	24.7398400000000	23.6748800000000	24.0844800000000
354	24.4121600000000	24.2483200000000	23.9206400000000	24.0025600000000
355	24.4121600000000	24.1664000000000	23.7568000000000	24.0844800000000
356	24.2483200000000	24.2483200000000	23.5929600000000	23.8387200000000
357	24.5760000000000	23.9206400000000	23.8387200000000	24.0025600000000
358	24.5760000000000	23.5929600000000	23.9206400000000	24.0025600000000
359	24.5760000000000	23.7568000000000	23.7568000000000	23.9206400000000
360	24.1664000000000	24.0025600000000	23.7568000000000	24.0025600000000
361	24.2483200000000	23.8387200000000	23.5110400000000	24.0025600000000
362	24.5760000000000	23.7568000000000	24.0844800000000	23.5929600000000
363	24.5760000000000	23.9206400000000	24.0844800000000	23.4291200000000
364	24.5760000000000	24.2483200000000	23.9206400000000	23.7568000000000
365	24.5760000000000	24.0025600000000	23.9206400000000	23.5929600000000
366	24.6579200000000	23.8387200000000	23.9206400000000	23.5929600000000
367	24.6579200000000	24.3302400000000	23.9206400000000	23.4291200000000
368	24.7398400000000	24.2483200000000	23.8387200000000	23.3472000000000
369	24.7398400000000	24.0025600000000	23.5929600000000	23.5110400000000
370	24.9036800000000	24.0025600000000	23.7568000000000	23.1014400000000
371	24.7398400000000	24.3302400000000	24.0844800000000	23.1014400000000
372	24.4121600000000	24.3302400000000	24.0844800000000	23.4291200000000
373	24.4121600000000	24.0844800000000	23.6748800000000	23.5929600000000
374	24.3302400000000	24.0025600000000	23.5110400000000	23.1014400000000
375	24.1664000000000	24.2483200000000	23.7568000000000	23.1833600000000
376	24.2483200000000	24.3302400000000	23.9206400000000	23.1833600000000
377	24.0025600000000	24.4121600000000	23.6748800000000	23.1833600000000
378	23.9206400000000	24.4940800000000	23.4291200000000	23.5110400000000
379	23.7568000000000	24.4940800000000	23.7568000000000	23.3472000000000
380	23.7568000000000	24.5760000000000	23.9206400000000	23.5110400000000
381	23.8387200000000	24.3302400000000	23.7568000000000	23.5110400000000
382	23.9206400000000	24.3302400000000	23.5110400000000	23.6748800000000
383	23.9206400000000	24.6579200000000	24.0025600000000	23.2652800000000
384	24.2483200000000	24.6579200000000	24.0025600000000	23.4291200000000
385	24.4121600000000	24.6579200000000	23.4291200000000	23.3472000000000
386	24.1664000000000	24.7398400000000	23.3472000000000	23.3472000000000
387	24.3302400000000	24.5760000000000	23.6748800000000	23.4291200000000
388	24.2483200000000	24.5760000000000	23.9206400000000	23.1833600000000
389	24.4121600000000	24.6579200000000	23.6748800000000	23.3472000000000
390	24.1664000000000	24.6579200000000	23.3472000000000	23.1833600000000
391	24.2483200000000	24.5760000000000	23.2652800000000	23.1014400000000
392	24.1664000000000	24.6579200000000	23.6748800000000	22.9376000000000
393	24.1664000000000	24.4940800000000	23.2652800000000	24.0844800000000
394	23.9206400000000	24.0844800000000	23.4291200000000	24.2483200000000
395	23.7568000000000	24.1664000000000	24.0844800000000	24.3302400000000
396	23.8387200000000	24.3302400000000	23.9206400000000	24.0844800000000
397	23.7568000000000	24.1664000000000	23.6748800000000	24.0844800000000
398	24.0844800000000	23.9206400000000	23.7568000000000	24.2483200000000
399	23.9206400000000	23.7568000000000	23.9206400000000	24.2483200000000
400	24.2483200000000	24.0844800000000	24.1664000000000	24.4121600000000
401	24.1664000000000	24.0025600000000	24.2483200000000	24.2483200000000
402	24.1664000000000	23.6748800000000	23.9206400000000	24.3302400000000
403	24.0844800000000	23.6748800000000	24.2483200000000	23.5929600000000
404	24.0844800000000	24.0025600000000	24.2483200000000	23.2652800000000
405	24.4940800000000	24.0025600000000	23.6748800000000	23.3472000000000
406	24.4121600000000	23.9206400000000	23.9206400000000	23.5929600000000
407	24.4121600000000	23.8387200000000	23.7568000000000	23.4291200000000
408	24.2483200000000	24.0844800000000	23.8387200000000	23.6748800000000
409	24.3302400000000	24.4940800000000	23.7568000000000	23.3472000000000
410	24.5760000000000	24.0844800000000	23.7568000000000	23.0195200000000
411	24.4940800000000	24.3302400000000	23.8387200000000	23.5929600000000
412	24.5760000000000	24.4940800000000	24.0844800000000	23.5929600000000
413	24.5760000000000	24.4940800000000	24.0025600000000	23.7568000000000
414	24.5760000000000	24.8217600000000	23.9206400000000	23.4291200000000
415	24.4940800000000	24.4121600000000	23.8387200000000	23.1833600000000
416	24.5760000000000	24.0844800000000	23.9206400000000	22.8556800000000
417	24.5760000000000	24.2483200000000	24.2483200000000	22.6099200000000
418	24.5760000000000	24.5760000000000	24.1664000000000	22.7737600000000
419	24.7398400000000	24.3302400000000	24.4121600000000	22.5280000000000
420	24.3302400000000	24.4121600000000	24.4940800000000	22.5280000000000
421	24.4940800000000	24.4121600000000	24.2483200000000	22.0364800000000
422	24.6579200000000	24.2483200000000	24.0025600000000	21.9545600000000
423	24.4121600000000	24.4121600000000	24.0025600000000	21.3811200000000
424	24.4940800000000	23.8387200000000	24.1664000000000	21.4630400000000
425	24.2483200000000	24.3302400000000	24.4940800000000	22.1184000000000
426	24.3302400000000	24.6579200000000	24.3302400000000	22.0364800000000
427	24.2483200000000	24.4940800000000	24.1664000000000	22.3641600000000
428	24.1664000000000	24.3302400000000	24.0025600000000	22.2003200000000
429	24.1664000000000	24.0025600000000	23.9206400000000	22.5280000000000
430	24.0025600000000	23.9206400000000	23.8387200000000	22.6918400000000
431	24.0844800000000	24.0025600000000	23.9206400000000	22.8556800000000
432	23.9206400000000	24.1664000000000	24.2483200000000	23.5110400000000
433	24.5760000000000	23.7568000000000	24.1664000000000	23.9206400000000
434	24.2483200000000	24.0844800000000	24.0844800000000	23.9206400000000
435	24.3302400000000	24.0025600000000	24.2483200000000	23.8387200000000
436	24.4121600000000	23.7568000000000	24.0844800000000	23.9206400000000
437	24.4940800000000	23.8387200000000	24.0025600000000	23.7568000000000
438	24.5760000000000	23.7568000000000	23.7568000000000	23.4291200000000
439	24.7398400000000	24.0844800000000	23.5110400000000	23.6748800000000
440	24.9856000000000	23.8387200000000	23.8387200000000	23.5929600000000
441	24.9036800000000	23.5929600000000	23.7568000000000	23.5929600000000
442	24.7398400000000	23.8387200000000	23.4291200000000	23.2652800000000
443	24.4121600000000	23.7568000000000	23.5110400000000	23.3472000000000
444	24.7398400000000	23.7568000000000	23.5929600000000	23.4291200000000
445	24.9856000000000	23.5929600000000	23.2652800000000	23.0195200000000
446	24.8217600000000	23.6748800000000	23.1833600000000	23.0195200000000
447	24.9856000000000	23.8387200000000	23.1833600000000	23.1014400000000
448	24.9856000000000	23.7568000000000	23.6748800000000	23.1833600000000
449	24.7398400000000	23.5929600000000	23.9206400000000	23.1014400000000
450	24.7398400000000	23.7568000000000	23.5929600000000	23.1014400000000
451	24.9036800000000	23.7568000000000	23.4291200000000	22.5280000000000
452	24.8217600000000	23.5929600000000	23.5110400000000	22.6918400000000
453	24.8217600000000	24.0844800000000	23.6748800000000	22.4460800000000
454	24.9856000000000	24.0025600000000	23.3472000000000	22.6918400000000
455	24.6579200000000	24.0025600000000	23.2652800000000	22.8556800000000
456	24.6579200000000	24.0844800000000	23.5110400000000	22.9376000000000
457	24.4940800000000	23.9206400000000	23.7568000000000	23.1014400000000
458	24.4121600000000	23.9206400000000	23.5110400000000	23.3472000000000
459	24.5760000000000	23.9206400000000	23.3472000000000	22.9376000000000
460	24.5760000000000	24.2483200000000	23.2652800000000	23.0195200000000
461	24.3302400000000	24.2483200000000	23.6748800000000	23.8387200000000
462	24.4940800000000	24.0025600000000	23.6748800000000	23.5929600000000
463	24.4940800000000	23.6748800000000	23.5110400000000	23.7568000000000
464	24.2483200000000	23.6748800000000	23.4291200000000	23.2652800000000
465	24.2483200000000	23.8387200000000	23.7568000000000	23.2652800000000
466	24.5760000000000	23.9206400000000	23.6748800000000	23.5110400000000
467	24.4940800000000	23.8387200000000	23.6748800000000	23.2652800000000
468	24.4940800000000	24.0025600000000	23.6748800000000	23.1014400000000
469	24.2483200000000	23.9206400000000	23.7568000000000	23.4291200000000
470	24.0844800000000	24.0844800000000	23.6748800000000	23.4291200000000
471	24.1664000000000	23.8387200000000	23.4291200000000	22.9376000000000
472	24.1664000000000	24.0025600000000	23.5929600000000	23.0195200000000
473	24.0844800000000	24.0025600000000	23.5110400000000	23.0195200000000
474	24.3302400000000	24.0025600000000	23.7568000000000	23.3472000000000
475	24.4121600000000	24.1664000000000	23.5110400000000	23.2652800000000
476	24.3302400000000	24.0025600000000	23.5110400000000	23.0195200000000
477	24.3302400000000	24.0025600000000	23.5110400000000	23.1014400000000
478	24.3302400000000	24.0025600000000	23.5110400000000	23.3472000000000
479	24.5760000000000	24.1664000000000	23.5110400000000	23.3472000000000
480	24.7398400000000	23.5929600000000	23.5110400000000	23.3472000000000
481	24.7398400000000	23.8387200000000	24.0025600000000	23.5929600000000
482	24.7398400000000	23.9206400000000	23.8387200000000	23.5929600000000
483	24.7398400000000	24.1664000000000	23.9206400000000	23.6748800000000
484	24.8217600000000	23.9206400000000	23.9206400000000	23.5929600000000
485	24.8217600000000	23.6748800000000	24.4121600000000	23.5929600000000
486	24.5760000000000	23.8387200000000	24.2483200000000	23.6748800000000
487	24.6579200000000	23.9206400000000	24.1664000000000	24.0844800000000
488	24.6579200000000	23.5110400000000	24.0844800000000	23.8387200000000
489	24.4940800000000	23.5110400000000	24.0844800000000	23.6748800000000
490	24.3302400000000	24.0025600000000	24.3302400000000	23.5929600000000
491	24.2483200000000	24.0025600000000	23.8387200000000	23.4291200000000
492	24.2483200000000	23.7568000000000	24.0844800000000	23.1833600000000
493	24.2483200000000	23.5110400000000	23.9206400000000	23.2652800000000
494	24.2483200000000	23.7568000000000	23.9206400000000	23.4291200000000
495	24.1664000000000	23.7568000000000	23.1833600000000	23.3472000000000
496	24.2483200000000	23.6748800000000	23.4291200000000	23.1833600000000
497	24.0844800000000	23.7568000000000	23.5929600000000	23.1014400000000
498	24.1664000000000	24.0844800000000	23.6748800000000	23.0195200000000
499	24.1664000000000	23.8387200000000	23.4291200000000	23.1014400000000
500	24.2483200000000	23.6748800000000	23.4291200000000	23.2652800000000
501	24.4121600000000	23.7568000000000	23.6748800000000	23.4291200000000
502	24.5760000000000	24.0844800000000	23.5929600000000	23.8387200000000
503	24.6579200000000	24.2483200000000	23.8387200000000	23.6748800000000
504	24.3302400000000	24.0025600000000	23.6748800000000	23.1833600000000
505	24.4121600000000	24.1664000000000	24.0025600000000	23.3472000000000
506	24.3302400000000	24.1664000000000	24.0844800000000	23.5110400000000
507	24.4940800000000	24.0025600000000	23.8387200000000	22.9376000000000
508	24.4121600000000	24.0025600000000	23.8387200000000	23.1833600000000
509	24.1664000000000	24.2483200000000	24.0844800000000	23.4291200000000
510	24.4121600000000	24.4121600000000	24.0025600000000	23.2652800000000
511	24.2483200000000	24.4121600000000	23.9206400000000	23.2652800000000
512	24.1664000000000	24.2483200000000	23.8387200000000	23.1014400000000
513	24.1664000000000	24.0025600000000	23.6748800000000	23.2652800000000
514	24.1664000000000	24.2483200000000	23.8387200000000	23.6748800000000
515	24.1664000000000	24.3302400000000	24.1664000000000	23.5929600000000
516	24.2483200000000	24.0025600000000	24.0844800000000	23.5929600000000
517	24.1664000000000	24.2483200000000	24.0025600000000	24.0025600000000
518	24.4121600000000	24.1664000000000	24.0844800000000	23.7568000000000
519	24.5760000000000	24.2483200000000	24.0844800000000	23.6748800000000
520	24.3302400000000	23.9206400000000	24.1664000000000	24.0025600000000
521	24.3302400000000	24.1664000000000	24.3302400000000	24.0025600000000
522	24.4940800000000	23.9206400000000	24.1664000000000	24.0025600000000
523	24.1664000000000	24.0844800000000	24.1664000000000	23.6748800000000
524	24.2483200000000	24.0844800000000	24.4121600000000	23.6748800000000
525	24.1664000000000	24.2483200000000	24.1664000000000	23.7568000000000
526	24.2483200000000	24.4940800000000	24.1664000000000	23.8387200000000
527	24.3302400000000	24.3302400000000	24.2483200000000	23.8387200000000
528	24.0844800000000	24.3302400000000	24.1664000000000	24.1664000000000
529	24.1664000000000	24.4121600000000	24.0844800000000	23.8387200000000
530	24.2483200000000	24.6579200000000	23.9206400000000	23.6748800000000
531	24.2483200000000	24.0844800000000	23.8387200000000	23.6748800000000
532	24.2483200000000	24.3302400000000	23.8387200000000	23.4291200000000
533	24.4121600000000	24.4121600000000	23.9206400000000	23.5929600000000
534	24.3302400000000	24.3302400000000	24.3302400000000	23.5929600000000
535	24.5760000000000	24.1664000000000	24.4940800000000	23.2652800000000
536	24.4121600000000	24.1664000000000	24.0025600000000	23.5929600000000
537	24.2483200000000	24.1664000000000	23.7568000000000	23.6748800000000
538	24.3302400000000	24.4940800000000	23.8387200000000	23.3472000000000
539	24.2483200000000	24.2483200000000	23.8387200000000	23.8387200000000
540	24.1664000000000	24.0844800000000	23.7568000000000	23.5929600000000
541	24.0844800000000	24.3302400000000	23.4291200000000	23.6748800000000
542	23.7568000000000	24.3302400000000	23.2652800000000	23.8387200000000
543	23.9206400000000	24.3302400000000	23.4291200000000	23.8387200000000
544	23.8387200000000	24.4121600000000	23.2652800000000	23.7568000000000
545	23.6748800000000	24.4940800000000	23.2652800000000	23.9206400000000
546	24.0025600000000	24.4121600000000	23.3472000000000	23.9206400000000
547	23.9206400000000	24.0844800000000	23.6748800000000	23.7568000000000
548	23.9206400000000	23.7568000000000	23.5110400000000	23.6748800000000
549	24.0025600000000	23.9206400000000	23.4291200000000	23.2652800000000
550	24.0025600000000	24.1664000000000	23.4291200000000	23.5929600000000
551	24.0025600000000	24.0025600000000	23.9206400000000	23.7568000000000
552	24.2483200000000	24.0844800000000	23.9206400000000	23.8387200000000
553	24.1664000000000	24.0844800000000	23.6748800000000	23.7568000000000
554	24.3302400000000	24.3302400000000	23.9206400000000	23.6748800000000
555	24.2483200000000	23.7568000000000	24.1664000000000	23.6748800000000
556	23.9206400000000	23.7568000000000	24.4121600000000	23.5929600000000
557	24.1664000000000	24.0844800000000	24.2483200000000	23.6748800000000
558	24.4121600000000	24.3302400000000	24.4121600000000	23.8387200000000
559	24.3302400000000	24.1664000000000	24.4121600000000	23.9206400000000
560	24.4121600000000	23.9206400000000	24.4121600000000	23.8387200000000
561	24.5760000000000	24.1664000000000	24.4940800000000	23.8387200000000
562	24.4121600000000	24.2483200000000	24.3302400000000	23.8387200000000
563	24.2483200000000	24.1664000000000	24.0025600000000	23.5929600000000
564	24.4940800000000	24.0844800000000	24.2483200000000	23.5929600000000
565	24.5760000000000	24.2483200000000	23.7568000000000	23.8387200000000
566	24.4940800000000	24.0844800000000	23.5929600000000	23.5110400000000
567	24.7398400000000	24.0844800000000	23.8387200000000	23.1833600000000
568	24.4121600000000	24.0844800000000	23.7568000000000	23.1014400000000
569	24.4940800000000	24.0844800000000	23.8387200000000	23.0195200000000
570	24.4940800000000	24.0025600000000	23.5929600000000	23.0195200000000
571	24.6579200000000	24.0025600000000	23.5110400000000	22.6099200000000
572	24.4121600000000	23.9206400000000	23.6748800000000	22.5280000000000
573	24.6579200000000	24.0844800000000	24.0025600000000	23.0195200000000
574	24.4121600000000	24.0844800000000	23.7568000000000	23.2652800000000
575	24.4121600000000	24.1664000000000	24.1664000000000	23.0195200000000
576	24.5760000000000	24.3302400000000	24.2483200000000	23.1833600000000
577	24.1664000000000	24.4121600000000	23.6748800000000	23.7568000000000
578	24.4940800000000	24.4121600000000	23.5929600000000	23.5929600000000
579	24.4121600000000	24.3302400000000	23.9206400000000	23.6748800000000
580	24.4121600000000	24.5760000000000	24.0844800000000	23.6748800000000
581	24.2483200000000	24.4121600000000	23.7568000000000	24.0025600000000
582	24.4121600000000	24.4940800000000	23.8387200000000	24.1664000000000
583	24.4121600000000	24.4121600000000	23.9206400000000	23.3472000000000
584	24.4121600000000	24.0025600000000	23.9206400000000	23.1014400000000
585	24.3302400000000	24.0025600000000	24.0025600000000	23.4291200000000
586	24.2483200000000	24.0844800000000	24.0025600000000	23.3472000000000
587	24.3302400000000	24.0844800000000	24.4121600000000	23.1014400000000
588	24.0844800000000	24.0025600000000	24.3302400000000	23.1833600000000
589	24.0844800000000	24.3302400000000	24.0025600000000	23.0195200000000
590	24.0025600000000	24.1664000000000	24.0844800000000	22.8556800000000
591	23.9206400000000	24.4121600000000	24.2483200000000	22.4460800000000
592	24.1664000000000	24.1664000000000	24.0025600000000	22.3641600000000
593	24.0844800000000	24.0844800000000	23.9206400000000	23.1014400000000
594	24.2483200000000	24.3302400000000	24.0844800000000	23.1014400000000
595	24.0844800000000	24.5760000000000	23.8387200000000	22.9376000000000
596	24.3302400000000	24.5760000000000	23.8387200000000	22.7737600000000
597	24.3302400000000	24.4940800000000	23.5929600000000	22.7737600000000
598	24.2483200000000	24.4121600000000	23.7568000000000	22.8556800000000
599	24.3302400000000	24.5760000000000	23.7568000000000	22.8556800000000
600	24.4940800000000	24.5760000000000	23.9206400000000	23.1014400000000
601	24.6579200000000	24.1664000000000	23.9206400000000	23.5110400000000
602	24.4121600000000	24.3302400000000	24.0844800000000	23.1014400000000
603	24.4940800000000	24.6579200000000	24.0844800000000	22.9376000000000
604	24.1664000000000	24.6579200000000	24.0025600000000	22.9376000000000
605	24.5760000000000	24.1664000000000	23.9206400000000	23.2652800000000
606	24.4121600000000	24.1664000000000	23.7568000000000	23.1014400000000
607	24.4121600000000	24.2483200000000	24.1664000000000	22.8556800000000
608	24.3302400000000	24.1664000000000	24.1664000000000	23.1833600000000
609	24.4940800000000	23.9206400000000	24.2483200000000	23.2652800000000
610	24.4121600000000	23.9206400000000	24.0025600000000	23.1833600000000
611	24.5760000000000	24.3302400000000	24.0025600000000	22.7737600000000
612	24.3302400000000	24.0844800000000	23.9206400000000	23.4291200000000
613	24.2483200000000	23.7568000000000	24.0025600000000	23.4291200000000
614	24.3302400000000	23.9206400000000	23.8387200000000	23.4291200000000
615	24.0844800000000	24.2483200000000	24.2483200000000	23.1014400000000
616	24.0025600000000	24.2483200000000	24.3302400000000	23.0195200000000
617	24.0025600000000	24.3302400000000	24.0025600000000	23.2652800000000
618	24.0844800000000	24.1664000000000	23.7568000000000	23.2652800000000
619	24.0844800000000	24.0844800000000	23.9206400000000	23.2652800000000
620	24.0844800000000	24.0844800000000	24.0025600000000	23.1014400000000
621	23.7568000000000	24.1664000000000	24.0025600000000	23.3472000000000
622	24.0844800000000	24.2483200000000	23.7568000000000	23.4291200000000
623	24.1664000000000	24.2483200000000	23.5110400000000	23.3472000000000
624	24.1664000000000	24.1664000000000	23.6748800000000	23.1833600000000
625	24.1664000000000	24.1664000000000	23.3472000000000	23.0195200000000
626	24.5760000000000	24.3302400000000	23.1833600000000	23.1833600000000
627	24.6579200000000	24.0844800000000	23.6748800000000	23.0195200000000
628	24.7398400000000	24.4940800000000	24.0025600000000	22.6099200000000
629	24.4940800000000	24.4940800000000	23.7568000000000	22.8556800000000
630	24.4121600000000	24.4121600000000	23.8387200000000	23.0195200000000
631	24.4121600000000	24.2483200000000	23.9206400000000	22.8556800000000
632	24.4121600000000	24.6579200000000	24.0025600000000	22.2003200000000
633	24.3302400000000	24.6579200000000	24.4121600000000	22.6918400000000
634	24.4940800000000	24.6579200000000	24.3302400000000	22.7737600000000
635	24.5760000000000	24.4121600000000	24.1664000000000	22.7737600000000
636	24.2483200000000	24.0844800000000	24.3302400000000	22.8556800000000
637	24.2483200000000	24.1664000000000	24.0844800000000	23.1833600000000
638	24.1664000000000	23.7568000000000	24.1664000000000	23.1014400000000
639	24.1664000000000	24.0025600000000	24.1664000000000	23.0195200000000
640	24.4121600000000	24.2483200000000	23.8387200000000	23.1833600000000
641	24.4121600000000	23.9206400000000	23.7568000000000	23.3472000000000
642	24.4940800000000	23.8387200000000	24.2483200000000	23.5110400000000
643	24.4940800000000	23.7568000000000	24.0844800000000	23.1833600000000
644	24.7398400000000	23.6748800000000	24.0025600000000	23.3472000000000
645	24.6579200000000	24.0844800000000	24.0025600000000	23.4291200000000
646	24.6579200000000	23.9206400000000	23.9206400000000	23.5929600000000
647	24.4940800000000	23.9206400000000	23.9206400000000	23.1833600000000
648	24.8217600000000	24.2483200000000	23.7568000000000	23.2652800000000
649	24.7398400000000	24.0844800000000	23.8387200000000	23.1014400000000
650	24.4940800000000	24.0025600000000	24.3302400000000	23.1014400000000
651	24.4121600000000	24.2483200000000	24.3302400000000	22.9376000000000
652	24.4121600000000	23.7568000000000	24.0025600000000	23.2652800000000
653	24.7398400000000	23.9206400000000	23.8387200000000	23.2652800000000
654	24.4121600000000	23.8387200000000	24.0025600000000	22.9376000000000
655	24.3302400000000	23.7568000000000	24.0844800000000	22.9376000000000
656	24.4940800000000	24.0844800000000	24.1664000000000	23.1833600000000
657	24.6579200000000	24.0844800000000	24.0025600000000	23.3472000000000
658	24.3302400000000	23.9206400000000	23.9206400000000	23.8387200000000
659	24.3302400000000	24.0844800000000	24.0025600000000	23.8387200000000
660	24.4121600000000	24.2483200000000	23.6748800000000	23.7568000000000
661	24.5760000000000	24.3302400000000	23.5110400000000	24.0844800000000
662	24.5760000000000	24.4121600000000	23.5110400000000	23.8387200000000
663	24.2483200000000	24.6579200000000	23.6748800000000	23.6748800000000
664	24.2483200000000	25.0675200000000	23.2652800000000	23.8387200000000
665	24.0844800000000	24.6579200000000	23.2652800000000	24.0025600000000
666	24.0844800000000	24.6579200000000	23.6748800000000	23.9206400000000
667	24.0844800000000	24.9036800000000	23.6748800000000	23.8387200000000
668	24.0844800000000	24.5760000000000	23.8387200000000	23.4291200000000
669	24.2483200000000	24.4940800000000	23.5110400000000	23.4291200000000
670	24.4940800000000	24.4121600000000	23.7568000000000	23.4291200000000
671	24.4121600000000	24.4940800000000	23.9206400000000	23.2652800000000
672	24.3302400000000	24.6579200000000	24.0025600000000	23.5110400000000
673	24.3302400000000	24.3302400000000	24.0025600000000	23.5929600000000
674	24.0844800000000	24.2483200000000	24.3302400000000	23.8387200000000
675	24.6579200000000	24.5760000000000	24.4121600000000	23.6748800000000
676	24.4121600000000	24.5760000000000	24.0844800000000	23.2652800000000
677	24.4121600000000	24.3302400000000	23.7568000000000	23.4291200000000
678	24.4940800000000	24.6579200000000	23.5929600000000	23.4291200000000
679	24.4121600000000	24.5760000000000	23.9206400000000	23.4291200000000
680	24.1664000000000	24.4940800000000	24.0025600000000	23.1833600000000
681	24.2483200000000	24.0844800000000	24.0025600000000	23.5110400000000
682	24.2483200000000	24.0844800000000	24.0025600000000	23.3472000000000
683	24.2483200000000	24.1664000000000	23.9206400000000	23.3472000000000
684	24.4121600000000	24.0025600000000	24.1664000000000	23.1014400000000
685	24.1664000000000	24.0844800000000	24.0025600000000	23.1014400000000
686	24.1664000000000	23.7568000000000	24.0025600000000	23.4291200000000
687	24.4121600000000	23.6748800000000	24.3302400000000	23.1014400000000
688	24.3302400000000	23.6748800000000	24.3302400000000	23.1833600000000
689	24.3302400000000	23.8387200000000	24.2483200000000	23.1014400000000
690	24.0844800000000	23.5110400000000	24.0025600000000	23.4291200000000
691	24.2483200000000	23.8387200000000	23.8387200000000	23.0195200000000
692	24.3302400000000	24.0844800000000	23.7568000000000	23.0195200000000
693	24.3302400000000	23.9206400000000	23.6748800000000	23.1014400000000
694	24.2483200000000	23.6748800000000	23.4291200000000	23.1014400000000
695	24.3302400000000	23.4291200000000	23.5110400000000	23.0195200000000
696	24.4121600000000	23.6748800000000	23.5929600000000	23.0195200000000
697	24.0844800000000	24.0025600000000	23.5110400000000	23.3472000000000
698	24.1664000000000	23.7568000000000	23.5929600000000	23.4291200000000
699	24.4121600000000	23.4291200000000	23.5110400000000	23.4291200000000
700	24.6579200000000	23.6748800000000	23.5929600000000	23.2652800000000
701	24.4121600000000	24.0025600000000	23.7568000000000	23.5110400000000
702	24.2483200000000	23.6748800000000	23.8387200000000	23.6748800000000
703	24.3302400000000	23.7568000000000	24.1664000000000	23.3472000000000
704	24.4121600000000	23.8387200000000	24.0844800000000	23.4291200000000
705	24.2483200000000	24.0844800000000	24.0844800000000	23.7568000000000
706	24.1664000000000	24.2483200000000	23.7568000000000	23.5929600000000
707	24.2483200000000	24.0844800000000	23.8387200000000	23.5929600000000
708	24.2483200000000	24.0844800000000	24.0025600000000	23.3472000000000
709	24.2483200000000	24.1664000000000	24.0844800000000	23.1833600000000
710	24.2483200000000	24.1664000000000	23.6748800000000	23.3472000000000
711	24.1664000000000	24.0025600000000	23.7568000000000	23.1014400000000
712	24.3302400000000	24.2483200000000	23.7568000000000	22.9376000000000
713	24.4121600000000	24.0025600000000	23.5929600000000	23.0195200000000
714	24.4121600000000	24.0844800000000	23.4291200000000	23.3472000000000
715	24.6579200000000	23.8387200000000	23.4291200000000	23.1833600000000
716	24.6579200000000	24.0844800000000	23.7568000000000	23.1833600000000
717	24.5760000000000	23.7568000000000	23.6748800000000	23.1833600000000
718	24.5760000000000	24.0844800000000	23.5929600000000	23.2652800000000
719	24.1664000000000	24.2483200000000	23.5110400000000	23.5929600000000
720	24.2483200000000	24.4121600000000	23.7568000000000	23.3472000000000
721	24.3302400000000	24.0025600000000	23.5110400000000	23.6748800000000
722	24.2483200000000	23.8387200000000	23.5929600000000	23.5110400000000
723	24.0844800000000	24.0844800000000	23.5929600000000	23.5110400000000
724	24.3302400000000	24.2483200000000	23.8387200000000	23.2652800000000
725	24.0844800000000	24.0025600000000	23.8387200000000	23.4291200000000
726	24.1664000000000	23.5929600000000	24.0025600000000	23.5110400000000
727	24.1664000000000	24.0844800000000	24.0025600000000	23.5110400000000
728	24.2483200000000	24.1664000000000	24.3302400000000	23.5929600000000
729	24.4940800000000	23.6748800000000	24.1664000000000	23.2652800000000
730	24.3302400000000	23.5929600000000	24.2483200000000	23.1833600000000
731	24.4121600000000	24.0025600000000	24.5760000000000	22.9376000000000
732	24.4121600000000	24.0025600000000	24.7398400000000	22.9376000000000
733	24.4121600000000	24.0025600000000	24.6579200000000	23.0195200000000
734	24.2483200000000	23.4291200000000	24.5760000000000	22.9376000000000
735	24.4940800000000	23.8387200000000	24.2483200000000	22.7737600000000
736	24.4940800000000	23.7568000000000	24.0844800000000	22.3641600000000
737	24.5760000000000	23.7568000000000	24.4940800000000	22.2003200000000
738	24.4121600000000	23.5110400000000	24.0844800000000	22.2822400000000
739	24.4121600000000	23.5929600000000	24.2483200000000	22.4460800000000
740	24.4940800000000	23.4291200000000	24.0844800000000	22.6099200000000
741	24.4940800000000	23.5110400000000	24.0844800000000	22.5280000000000
742	24.5760000000000	23.5110400000000	24.0025600000000	22.7737600000000
743	24.5760000000000	23.4291200000000	23.9206400000000	22.8556800000000
744	24.9036800000000	23.6748800000000	24.0025600000000	22.6918400000000
745	24.6579200000000	23.6748800000000	24.4940800000000	22.6099200000000
746	24.4940800000000	23.6748800000000	24.2483200000000	22.9376000000000
747	24.4121600000000	23.7568000000000	24.0844800000000	23.0195200000000
748	24.7398400000000	23.6748800000000	23.8387200000000	22.7737600000000
749	24.7398400000000	24.0025600000000	23.8387200000000	22.9376000000000
750	24.5760000000000	24.2483200000000	24.1664000000000	22.9376000000000
751	24.6579200000000	23.5929600000000	23.7568000000000	22.8556800000000
752	24.5760000000000	23.5929600000000	23.7568000000000	22.8556800000000
753	24.5760000000000	24.0025600000000	23.9206400000000	22.8556800000000
754	24.2483200000000	24.2483200000000	23.9206400000000	23.0195200000000
755	24.2483200000000	24.2483200000000	23.7568000000000	23.1014400000000
756	24.4121600000000	24.3302400000000	23.8387200000000	22.9376000000000
757	24.4121600000000	24.0844800000000	24.0025600000000	22.8556800000000
758	24.4121600000000	24.4940800000000	24.2483200000000	22.8556800000000
759	24.4121600000000	24.4121600000000	24.3302400000000	22.8556800000000
760	24.5760000000000	24.2483200000000	23.9206400000000	22.9376000000000
761	24.4121600000000	24.5760000000000	24.0844800000000	23.1014400000000
762	24.3302400000000	24.6579200000000	24.0025600000000	22.7737600000000
763	24.6579200000000	24.5760000000000	24.0025600000000	22.6918400000000
764	24.6579200000000	24.2483200000000	23.9206400000000	22.9376000000000
765	24.6579200000000	24.2483200000000	23.9206400000000	22.9376000000000
766	24.6579200000000	24.4940800000000	24.0025600000000	23.1014400000000
767	24.9036800000000	24.4940800000000	23.8387200000000	23.3472000000000
768	24.6579200000000	23.9206400000000	23.7568000000000	23.6748800000000
769	24.6579200000000	24.0025600000000	23.3472000000000	23.4291200000000
770	24.4940800000000	24.2483200000000	23.5929600000000	23.5110400000000
771	24.8217600000000	24.2483200000000	23.6748800000000	23.4291200000000
772	24.9856000000000	23.9206400000000	23.7568000000000	23.3472000000000
773	24.6579200000000	23.6748800000000	23.3472000000000	23.4291200000000
774	24.5760000000000	24.1664000000000	23.2652800000000	23.2652800000000
775	24.9036800000000	24.1664000000000	23.5110400000000	23.4291200000000
776	24.8217600000000	24.0025600000000	23.5929600000000	23.5110400000000
777	24.6579200000000	23.9206400000000	23.5110400000000	23.3472000000000
778	24.6579200000000	24.1664000000000	23.7568000000000	23.4291200000000
779	24.4121600000000	24.3302400000000	24.0844800000000	23.7568000000000
780	24.6579200000000	24.1664000000000	24.3302400000000	23.5929600000000
781	24.4121600000000	24.1664000000000	24.3302400000000	23.5110400000000
782	24.2483200000000	24.4121600000000	24.2483200000000	23.7568000000000
783	24.2483200000000	24.4940800000000	24.5760000000000	23.8387200000000
784	24.2483200000000	24.4940800000000	24.6579200000000	24.0844800000000
785	24.0025600000000	24.4940800000000	24.4121600000000	23.9206400000000
786	24.1664000000000	24.1664000000000	24.3302400000000	23.7568000000000
787	24.0844800000000	24.2483200000000	24.0844800000000	23.9206400000000
788	24.2483200000000	24.5760000000000	23.9206400000000	23.4291200000000
789	24.4121600000000	24.4940800000000	24.1664000000000	23.1833600000000
790	24.2483200000000	24.4121600000000	23.7568000000000	23.1833600000000
791	24.0025600000000	24.4940800000000	23.7568000000000	23.4291200000000
792	24.4121600000000	24.4940800000000	23.8387200000000	23.5929600000000
793	24.4940800000000	24.6579200000000	23.7568000000000	23.4291200000000
794	24.4940800000000	24.3302400000000	23.7568000000000	23.1014400000000
795	24.6579200000000	24.0025600000000	23.7568000000000	23.3472000000000
796	24.4940800000000	24.3302400000000	23.8387200000000	23.4291200000000
797	24.4940800000000	24.4940800000000	24.0025600000000	23.1833600000000
798	24.2483200000000	24.2483200000000	24.0844800000000	23.6748800000000
799	24.2483200000000	24.0025600000000	23.8387200000000	23.9206400000000
800	24.1664000000000	24.0025600000000	23.9206400000000	23.5929600000000
801	24.5760000000000	24.1664000000000	23.8387200000000	23.5110400000000
802	24.2483200000000	24.2483200000000	23.7568000000000	23.5110400000000
803	24.1664000000000	23.9206400000000	23.8387200000000	23.8387200000000
804	24.1664000000000	23.7568000000000	23.6748800000000	23.7568000000000
805	24.0025600000000	24.0025600000000	23.8387200000000	23.0195200000000
806	24.0025600000000	24.2483200000000	23.7568000000000	23.1014400000000
807	24.0025600000000	24.0025600000000	23.7568000000000	23.3472000000000
808	24.1664000000000	23.7568000000000	24.1664000000000	23.2652800000000
809	24.2483200000000	23.8387200000000	24.0025600000000	22.7737600000000
810	24.3302400000000	23.9206400000000	24.0844800000000	23.2652800000000
811	24.1664000000000	23.8387200000000	24.2483200000000	22.9376000000000
812	24.2483200000000	23.5929600000000	23.9206400000000	22.7737600000000
813	24.2483200000000	23.8387200000000	23.7568000000000	22.2822400000000
814	24.3302400000000	24.0844800000000	24.1664000000000	22.3641600000000
815	24.2483200000000	24.3302400000000	24.0025600000000	23.1833600000000
816	24.2483200000000	23.9206400000000	24.0025600000000	23.0195200000000
817	24.3302400000000	23.9206400000000	24.1664000000000	22.9376000000000
818	24.0844800000000	24.3302400000000	23.6748800000000	23.0195200000000
819	24.0025600000000	24.5760000000000	23.7568000000000	23.1833600000000
820	24.0844800000000	24.4940800000000	23.7568000000000	23.0195200000000
821	24.1664000000000	24.3302400000000	23.5929600000000	23.5929600000000
822	24.0844800000000	24.4940800000000	24.0025600000000	23.5110400000000
823	23.9206400000000	24.6579200000000	24.2483200000000	23.5110400000000
824	24.0844800000000	24.4940800000000	24.0025600000000	23.6748800000000
825	24.1664000000000	24.1664000000000	23.8387200000000	24.2483200000000
826	24.1664000000000	24.3302400000000	23.8387200000000	24.3302400000000
827	24.2483200000000	24.5760000000000	23.8387200000000	24.0844800000000
828	24.4940800000000	24.3302400000000	23.5929600000000	25.1494400000000
829	24.6579200000000	23.9206400000000	23.5929600000000	25.3132800000000
830	24.5760000000000	23.8387200000000	23.6748800000000	25.3132800000000
831	24.4940800000000	24.0844800000000	23.6748800000000	25.3132800000000
832	24.4121600000000	24.1664000000000	23.5929600000000	25.3132800000000
833	24.6579200000000	23.8387200000000	23.2652800000000	25.4771200000000
834	24.4940800000000	24.0844800000000	23.5110400000000	25.5590400000000
835	24.4121600000000	24.4121600000000	23.7568000000000	24.5760000000000
836	24.3302400000000	24.2483200000000	23.8387200000000	24.7398400000000
837	24.1664000000000	24.1664000000000	23.4291200000000	24.9036800000000
838	24.0844800000000	24.0025600000000	23.6748800000000	24.0844800000000
839	24.0844800000000	24.0844800000000	23.9206400000000	24.2483200000000
840	24.0844800000000	24.3302400000000	23.6748800000000	24.1664000000000
841	24.0844800000000	24.2483200000000	23.5929600000000	24.0025600000000
842	24.2483200000000	24.0025600000000	23.3472000000000	24.0844800000000
843	24.2483200000000	24.0025600000000	23.4291200000000	24.0025600000000
844	24.0844800000000	24.0025600000000	23.5110400000000	23.8387200000000
845	24.1664000000000	24.0025600000000	23.4291200000000	24.2483200000000
846	24.2483200000000	24.1664000000000	23.1833600000000	24.2483200000000
847	24.2483200000000	24.0025600000000	23.5110400000000	24.4121600000000
848	24.1664000000000	24.5760000000000	23.6748800000000	24.1664000000000
849	24.0844800000000	24.7398400000000	23.5929600000000	24.4121600000000
850	24.0844800000000	24.6579200000000	23.6748800000000	24.2483200000000
851	24.0025600000000	24.4940800000000	23.6748800000000	24.1664000000000
852	24.1664000000000	24.7398400000000	24.1664000000000	24.1664000000000
853	24.1664000000000	25.0675200000000	24.1664000000000	24.6579200000000
854	24.2483200000000	24.8217600000000	24.0025600000000	24.6579200000000
855	24.1664000000000	24.5760000000000	23.9206400000000	24.2483200000000
856	24.4121600000000	24.9036800000000	24.1664000000000	24.6579200000000
857	24.4940800000000	24.9036800000000	24.1664000000000	24.4121600000000
858	24.5760000000000	24.3302400000000	24.1664000000000	24.4121600000000
859	24.5760000000000	24.3302400000000	23.8387200000000	23.9206400000000
860	24.6579200000000	24.5760000000000	23.8387200000000	24.1664000000000
861	24.6579200000000	24.2483200000000	24.0025600000000	24.3302400000000
862	24.4121600000000	24.0844800000000	23.5110400000000	24.4940800000000
863	24.3302400000000	23.8387200000000	23.6748800000000	24.5760000000000
864	24.5760000000000	24.0025600000000	23.4291200000000	24.4121600000000
865	24.5760000000000	24.3302400000000	24.0025600000000	24.4940800000000
866	24.4940800000000	24.0844800000000	24.0025600000000	23.5929600000000
867	24.3302400000000	24.1664000000000	23.9206400000000	23.4291200000000
868	24.3302400000000	24.4121600000000	23.8387200000000	23.5110400000000
869	24.5760000000000	24.4121600000000	24.0844800000000	23.5929600000000
870	24.4940800000000	24.0844800000000	24.1664000000000	23.1014400000000
871	24.5760000000000	24.6579200000000	24.0025600000000	22.9376000000000
872	24.5760000000000	24.4940800000000	24.2483200000000	22.8556800000000
873	24.6579200000000	24.3302400000000	24.2483200000000	22.4460800000000
874	24.4121600000000	24.6579200000000	24.4940800000000	22.5280000000000
875	24.4940800000000	24.4121600000000	24.0844800000000	22.7737600000000
876	24.2483200000000	24.1664000000000	24.0844800000000	23.1833600000000
877	24.3302400000000	24.3302400000000	24.1664000000000	23.1833600000000
878	24.3302400000000	24.1664000000000	24.2483200000000	23.1014400000000
879	24.0025600000000	24.0844800000000	24.0844800000000	23.3472000000000
880	24.0844800000000	24.0844800000000	24.5760000000000	23.8387200000000
881	24.0844800000000	23.9206400000000	24.6579200000000	23.8387200000000
882	24.0844800000000	24.4121600000000	24.7398400000000	23.6748800000000
883	24.0025600000000	24.5760000000000	24.8217600000000	23.7568000000000
884	24.0844800000000	24.3302400000000	25.2313600000000	23.8387200000000
885	24.0025600000000	24.4940800000000	25.5590400000000	23.9206400000000
886	23.9206400000000	24.3302400000000	25.5590400000000	23.6748800000000
887	24.0025600000000	24.0844800000000	25.8048000000000	23.8387200000000
888	23.9206400000000	24.4940800000000	25.4771200000000	23.8387200000000
889	23.9206400000000	24.5760000000000	25.7228800000000	23.8387200000000
890	23.8387200000000	24.3302400000000	25.3952000000000	23.7568000000000
891	23.6748800000000	24.3302400000000	25.6409600000000	23.5110400000000
892	23.6748800000000	24.1664000000000	25.8048000000000	23.6748800000000
893	23.5929600000000	24.2483200000000	25.5590400000000	24.0025600000000
894	23.5929600000000	24.0025600000000	25.1494400000000	23.8387200000000
895	23.6748800000000	23.8387200000000	24.7398400000000	23.3472000000000
896	24.0844800000000	24.4121600000000	24.4121600000000	23.5929600000000
897	24.0025600000000	24.3302400000000	24.3302400000000	23.8387200000000
898	24.0025600000000	24.0844800000000	24.2483200000000	23.5929600000000
899	24.0025600000000	24.0025600000000	24.4940800000000	23.3472000000000
900	24.2483200000000	24.4940800000000	24.3302400000000	23.3472000000000
901	24.3302400000000	24.2483200000000	23.9206400000000	23.4291200000000
902	24.4940800000000	24.1664000000000	23.5110400000000	23.3472000000000
903	24.6579200000000	24.0844800000000	23.9206400000000	22.8556800000000
904	24.5760000000000	24.5760000000000	23.7568000000000	22.6918400000000
905	24.7398400000000	24.1664000000000	23.5110400000000	22.9376000000000
906	24.4940800000000	23.9206400000000	23.6748800000000	22.9376000000000
907	24.6579200000000	23.9206400000000	23.7568000000000	22.5280000000000
908	24.8217600000000	24.2483200000000	23.8387200000000	22.5280000000000
909	24.9036800000000	23.9206400000000	23.5110400000000	22.7737600000000
910	24.7398400000000	23.6748800000000	23.4291200000000	22.6918400000000
911	24.9036800000000	23.8387200000000	23.7568000000000	22.6918400000000
912	24.7398400000000	23.9206400000000	24.1664000000000	22.5280000000000
913	24.8217600000000	24.0025600000000	23.7568000000000	22.6099200000000
914	25.1494400000000	23.8387200000000	23.8387200000000	22.6918400000000
915	24.9036800000000	24.2483200000000	24.4121600000000	22.7737600000000
916	24.9856000000000	24.0844800000000	24.7398400000000	22.7737600000000
917	24.8217600000000	24.2483200000000	24.8217600000000	22.7737600000000
918	24.5760000000000	24.1664000000000	25.0675200000000	23.0195200000000
919	24.5760000000000	24.5760000000000	24.9036800000000	22.8556800000000
920	24.7398400000000	24.3302400000000	24.9856000000000	22.9376000000000
921	24.5760000000000	24.4121600000000	24.9036800000000	23.1833600000000
922	24.6579200000000	24.4940800000000	24.7398400000000	23.5110400000000
923	24.4121600000000	24.5760000000000	24.7398400000000	23.4291200000000
924	24.4121600000000	24.1664000000000	24.4940800000000	23.2652800000000
925	24.2483200000000	24.2483200000000	24.1664000000000	23.0195200000000
926	24.2483200000000	24.3302400000000	24.1664000000000	23.2652800000000
927	24.2483200000000	24.3302400000000	23.6748800000000	23.6748800000000
928	24.2483200000000	24.4121600000000	23.5929600000000	23.1833600000000
929	24.1664000000000	24.3302400000000	23.6748800000000	23.2652800000000
930	24.0025600000000	24.5760000000000	23.8387200000000	23.3472000000000
931	24.0844800000000	24.4940800000000	23.7568000000000	23.4291200000000
932	24.0025600000000	24.4121600000000	23.5110400000000	23.1014400000000
933	23.8387200000000	24.1664000000000	23.4291200000000	23.1014400000000
934	23.8387200000000	24.6579200000000	23.8387200000000	23.7568000000000
935	23.9206400000000	24.6579200000000	23.8387200000000	23.7568000000000
936	23.8387200000000	24.6579200000000	23.6748800000000	23.2652800000000
937	24.0844800000000	24.6579200000000	23.7568000000000	23.1833600000000
938	24.2483200000000	24.4940800000000	24.0025600000000	23.4291200000000
939	24.4121600000000	24.4940800000000	24.0844800000000	23.5110400000000
940	24.2483200000000	24.3302400000000	23.6748800000000	23.3472000000000
941	24.3302400000000	24.3302400000000	23.7568000000000	22.8556800000000
942	24.4121600000000	24.3302400000000	23.8387200000000	23.0195200000000
943	24.6579200000000	24.4940800000000	24.0025600000000	23.1014400000000
944	24.3302400000000	24.3302400000000	24.9036800000000	22.5280000000000
945	24.6579200000000	24.0025600000000	24.9036800000000	22.6918400000000
946	24.5760000000000	24.0025600000000	24.9856000000000	23.0195200000000
947	24.3302400000000	24.1664000000000	24.9036800000000	23.0195200000000
948	24.5760000000000	23.9206400000000	24.6579200000000	22.8556800000000
949	24.4121600000000	23.8387200000000	24.7398400000000	22.5280000000000
950	24.5760000000000	23.9206400000000	25.1494400000000	22.5280000000000
951	24.4121600000000	24.3302400000000	24.9856000000000	23.1833600000000
952	24.3302400000000	24.3302400000000	24.9856000000000	23.2652800000000
953	24.1664000000000	24.1664000000000	24.9856000000000	22.9376000000000
954	24.2483200000000	23.7568000000000	24.0025600000000	23.1833600000000
955	24.0025600000000	23.7568000000000	24.1664000000000	23.1014400000000
956	24.0025600000000	23.5929600000000	23.9206400000000	23.0195200000000
957	24.0844800000000	24.0844800000000	23.9206400000000	23.1833600000000
958	23.8387200000000	23.8387200000000	23.6748800000000	23.3472000000000
959	23.9206400000000	23.7568000000000	23.9206400000000	23.1833600000000
960	23.8387200000000	24.1664000000000	23.7568000000000	23.0195200000000
961	24.0844800000000	24.2483200000000	23.5929600000000	22.6099200000000
962	24.0844800000000	24.0025600000000	23.5929600000000	22.7737600000000
963	24.5760000000000	24.0844800000000	23.6748800000000	23.1014400000000
964	24.5760000000000	24.1664000000000	23.5929600000000	22.8556800000000
965	24.5760000000000	24.4940800000000	23.5110400000000	22.9376000000000
966	24.6579200000000	24.1664000000000	23.5929600000000	22.9376000000000
967	24.6579200000000	23.6748800000000	23.9206400000000	22.4460800000000
968	24.9036800000000	24.0844800000000	24.1664000000000	22.5280000000000
969	24.9036800000000	24.0025600000000	23.8387200000000	23.1014400000000
970	24.9856000000000	23.5929600000000	23.9206400000000	23.3472000000000
971	24.9036800000000	23.5110400000000	24.4940800000000	23.1833600000000
972	24.9856000000000	24.0844800000000	24.6579200000000	23.1833600000000
973	24.7398400000000	24.4121600000000	24.8217600000000	23.0195200000000
974	24.6579200000000	24.2483200000000	24.6579200000000	23.1833600000000
975	24.8217600000000	24.0025600000000	24.6579200000000	22.9376000000000
976	24.8217600000000	24.3302400000000	24.8217600000000	22.7737600000000
977	24.7398400000000	24.5760000000000	24.7398400000000	23.1833600000000
978	24.4121600000000	24.3302400000000	24.7398400000000	22.8556800000000
979	24.4940800000000	24.2483200000000	24.5760000000000	23.5110400000000
980	24.5760000000000	24.4121600000000	24.4121600000000	23.5110400000000
981	24.4121600000000	24.4121600000000	24.1664000000000	23.5110400000000
982	24.4121600000000	24.3302400000000	24.0844800000000	23.1014400000000
983	24.3302400000000	24.0025600000000	24.0844800000000	23.7568000000000
984	24.6579200000000	24.1664000000000	24.4940800000000	23.7568000000000
985	24.5760000000000	24.1664000000000	24.4121600000000	23.5929600000000
986	24.6579200000000	24.3302400000000	24.0844800000000	23.5929600000000
987	24.7398400000000	24.1664000000000	24.0025600000000	23.5929600000000
988	25.0675200000000	24.4121600000000	24.0844800000000	23.9206400000000
989	24.9856000000000	24.4940800000000	24.4121600000000	22.9376000000000
990	24.8217600000000	24.9036800000000	24.4121600000000	22.8556800000000
991	24.9856000000000	25.3132800000000	24.3302400000000	23.0195200000000
992	24.9036800000000	25.0675200000000	24.0844800000000	23.4291200000000
993	25.2313600000000	25.1494400000000	24.1664000000000	22.9376000000000
994	24.4121600000000	24.9856000000000	24.0025600000000	22.9376000000000
995	24.4121600000000	25.2313600000000	24.0844800000000	23.1014400000000
996	24.4121600000000	24.7398400000000	24.3302400000000	23.2652800000000
997	24.3302400000000	24.7398400000000	24.0025600000000	23.1833600000000
998	24.0844800000000	24.5760000000000	23.9206400000000	23.0195200000000
999	24.1664000000000	24.7398400000000	23.9206400000000	23.2652800000000
1000	24.2483200000000	24.4121600000000	23.9206400000000	23.4291200000000

==> figs_data/data_triangular_throughput.txt <==
1	23.7568000000000	24.6579200000000	23.7568000000000	23.5110400000000
2	23.9206400000000	24.4121600000000	23.5110400000000	23.3472000000000
3	24.2483200000000	24.4940800000000	23.7568000000000	23.5929600000000
4	24.3302400000000	24.4940800000000	24.1664000000000	23.5929600000000
5	24.2483200000000	24.5760000000000	23.9206400000000	23.7568000000000
6	24.4121600000000	24.3302400000000	24.2483200000000	23.6748800000000
7	24.2483200000000	24.4940800000000	24.3302400000000	23.5110400000000
8	24.4940800000000	24.0844800000000	23.5929600000000	23.5110400000000
9	24.4940800000000	24.0025600000000	23.5929600000000	23.5929600000000
10	24.4940800000000	24.0025600000000	23.5929600000000	23.5929600000000
11	24.2483200000000	24.4121600000000	23.4291200000000	23.5929600000000
12	24.3302400000000	24.6579200000000	23.5929600000000	23.6748800000000
13	24.3302400000000	24.0844800000000	23.0195200000000	23.5929600000000
14	24.2483200000000	24.0025600000000	23.0195200000000	23.4291200000000
15	24.1664000000000	24.1664000000000	23.3472000000000	23.4291200000000
16	23.7568000000000	24.4121600000000	23.0195200000000	23.6748800000000
17	24.0025600000000	24.2483200000000	23.0195200000000	23.9206400000000
18	24.1664000000000	24.5760000000000	23.6748800000000	23.7568000000000
19	24.0025600000000	24.3302400000000	23.3472000000000	23.5929600000000
20	23.8387200000000	24.6579200000000	23.4291200000000	23.3472000000000
21	23.8387200000000	24.0025600000000	23.1833600000000	23.6748800000000
22	23.5929600000000	23.8387200000000	23.1833600000000	23.7568000000000
23	23.8387200000000	24.2483200000000	23.8387200000000	23.3472000000000
24	23.7568000000000	24.4121600000000	23.6748800000000	23.4291200000000
25	24.0025600000000	24.0025600000000	23.7568000000000	23.2652800000000
26	24.0025600000000	23.8387200000000	24.0844800000000	23.1014400000000
27	23.8387200000000	23.7568000000000	24.3302400000000	23.1833600000000
28	23.6748800000000	23.8387200000000	24.1664000000000	23.2652800000000
29	23.6748800000000	24.0025600000000	24.4121600000000	23.3472000000000
30	24.1664000000000	23.7568000000000	24.2483200000000	23.5110400000000
31	24.1664000000000	23.9206400000000	24.3302400000000	23.3472000000000
32	24.1664000000000	24.2483200000000	24.6579200000000	23.4291200000000
33	24.1664000000000	24.1664000000000	24.3302400000000	23.3472000000000
34	24.4121600000000	23.5929600000000	24.3302400000000	23.5929600000000
35	24.2483200000000	24.0025600000000	24.2483200000000	23.7568000000000
36	24.3302400000000	23.7568000000000	23.8387200000000	23.7568000000000
37	24.3302400000000	24.0025600000000	23.5110400000000	23.3472000000000
38	24.6579200000000	23.9206400000000	23.5929600000000	23.2652800000000
39	24.7398400000000	24.1664000000000	23.5929600000000	23.4291200000000
40	24.4121600000000	23.8387200000000	23.5110400000000	23.2652800000000
41	24.4121600000000	23.9206400000000	23.5110400000000	23.2652800000000
42	24.3302400000000	23.6748800000000	23.5110400000000	23.3472000000000
43	24.0844800000000	23.7568000000000	23.5929600000000	23.5929600000000
44	24.3302400000000	24.4121600000000	23.5929600000000	23.1833600000000
45	24.4940800000000	24.1664000000000	23.5929600000000	23.4291200000000
46	24.4940800000000	24.4121600000000	23.8387200000000	23.4291200000000
47	24.4121600000000	24.3302400000000	24.0844800000000	23.6748800000000
48	24.4121600000000	24.5760000000000	24.0025600000000	23.6748800000000
49	24.4940800000000	24.4940800000000	23.9206400000000	23.1833600000000
50	24.4940800000000	24.7398400000000	24.0844800000000	23.4291200000000
51	24.5760000000000	24.6579200000000	24.1664000000000	23.1014400000000
52	24.6579200000000	24.6579200000000	24.0844800000000	22.7737600000000
53	24.9856000000000	24.6579200000000	24.0844800000000	22.8556800000000
54	24.6579200000000	24.5760000000000	24.0025600000000	23.1014400000000
55	24.4121600000000	24.4121600000000	24.0844800000000	22.8556800000000
56	24.3302400000000	24.3302400000000	24.0844800000000	22.8556800000000
57	24.8217600000000	24.3302400000000	24.0844800000000	22.8556800000000
58	24.4940800000000	24.2483200000000	24.0025600000000	22.8556800000000
59	24.4121600000000	24.0025600000000	24.1664000000000	22.8556800000000
60	24.4940800000000	24.0025600000000	23.9206400000000	22.7737600000000
61	24.7398400000000	24.2483200000000	24.2483200000000	22.6099200000000
62	24.6579200000000	24.5760000000000	24.0025600000000	22.9376000000000
63	24.3302400000000	24.4940800000000	23.9206400000000	22.9376000000000
64	24.4121600000000	24.2483200000000	23.9206400000000	23.0195200000000
65	24.2483200000000	24.8217600000000	24.0844800000000	22.7737600000000
66	24.2483200000000	24.7398400000000	24.0844800000000	22.6918400000000
67	24.1664000000000	24.4121600000000	23.9206400000000	22.5280000000000
68	24.3302400000000	24.2483200000000	23.6748800000000	22.7737600000000
69	24.0844800000000	24.3302400000000	23.7568000000000	23.1833600000000
70	24.0844800000000	24.4940800000000	23.9206400000000	22.9376000000000
71	24.0025600000000	24.1664000000000	23.2652800000000	23.5110400000000
72	24.1664000000000	23.9206400000000	23.5110400000000	23.4291200000000
73	24.2483200000000	24.0025600000000	23.5929600000000	23.1014400000000
74	23.8387200000000	24.2483200000000	23.8387200000000	23.0195200000000
75	24.0844800000000	23.6748800000000	23.5110400000000	23.5110400000000
76	24.1664000000000	23.7568000000000	23.4291200000000	23.6748800000000
77	24.0844800000000	24.0844800000000	23.6748800000000	23.5110400000000
78	23.8387200000000	24.3302400000000	24.0025600000000	23.2652800000000
79	23.8387200000000	24.3302400000000	24.2483200000000	23.4291200000000
80	24.0025600000000	24.4940800000000	24.2483200000000	23.8387200000000
81	23.8387200000000	24.9036800000000	24.2483200000000	23.5110400000000
82	23.8387200000000	24.7398400000000	23.9206400000000	23.1833600000000
83	23.5110400000000	24.6579200000000	24.1664000000000	23.5110400000000
84	24.1664000000000	24.4121600000000	23.9206400000000	23.5929600000000
85	24.2483200000000	24.6579200000000	23.7568000000000	23.2652800000000
86	24.1664000000000	24.4940800000000	23.8387200000000	23.0195200000000
87	23.8387200000000	24.7398400000000	23.6748800000000	23.1833600000000
88	24.0025600000000	24.6579200000000	23.4291200000000	23.4291200000000
89	24.5760000000000	24.5760000000000	23.1833600000000	23.1014400000000
90	24.3302400000000	24.5760000000000	23.0195200000000	23.0195200000000
91	24.0025600000000	24.3302400000000	23.5929600000000	23.0195200000000
92	24.1664000000000	24.1664000000000	23.7568000000000	23.5929600000000
93	24.4940800000000	24.1664000000000	23.5929600000000	23.3472000000000
94	24.2483200000000	24.4940800000000	23.5929600000000	22.9376000000000
95	24.0025600000000	24.1664000000000	23.7568000000000	23.3472000000000
96	24.0025600000000	24.4121600000000	24.0025600000000	23.4291200000000
97	24.0844800000000	24.2483200000000	24.0844800000000	23.6748800000000
98	24.2483200000000	24.1664000000000	24.0025600000000	23.5110400000000
99	23.9206400000000	24.0844800000000	23.9206400000000	23.1833600000000
100	23.9206400000000	23.7568000000000	24.1664000000000	23.0195200000000
101	24.2483200000000	23.8387200000000	24.0844800000000	23.1833600000000
102	24.0844800000000	24.2483200000000	24.1664000000000	22.6918400000000
103	24.2483200000000	24.0844800000000	23.9206400000000	22.8556800000000
104	24.2483200000000	24.0025600000000	24.0844800000000	23.0195200000000
105	24.3302400000000	24.4121600000000	24.1664000000000	22.6918400000000
106	24.2483200000000	24.3302400000000	23.9206400000000	23.0195200000000
107	24.5760000000000	24.1664000000000	23.8387200000000	22.7737600000000
108	24.0844800000000	24.0844800000000	24.3302400000000	22.6918400000000
109	24.0844800000000	24.1664000000000	24.2483200000000	23.1833600000000
110	24.0844800000000	24.0844800000000	24.2483200000000	23.2652800000000
111	23.9206400000000	24.0025600000000	24.0844800000000	23.5110400000000
112	24.0025600000000	24.0025600000000	24.0025600000000	23.6748800000000
113	24.0025600000000	24.1664000000000	23.9206400000000	23.7568000000000
114	24.0025600000000	23.9206400000000	24.0844800000000	23.8387200000000
115	24.1664000000000	23.9206400000000	23.8387200000000	24.0844800000000
116	24.2483200000000	23.9206400000000	23.7568000000000	23.9206400000000
117	24.0844800000000	24.0844800000000	23.7568000000000	24.0844800000000
118	24.4121600000000	24.1664000000000	24.0025600000000	23.8387200000000
119	24.1664000000000	24.0025600000000	24.0025600000000	24.0025600000000
120	24.1664000000000	24.1664000000000	23.8387200000000	23.9206400000000
121	24.4121600000000	24.4121600000000	24.0025600000000	23.5929600000000
122	24.4121600000000	24.2483200000000	23.8387200000000	23.5110400000000
123	24.0844800000000	23.9206400000000	23.7568000000000	23.5929600000000
124	24.0844800000000	24.0025600000000	23.7568000000000	23.5110400000000
125	24.0025600000000	24.2483200000000	23.6748800000000	23.0195200000000
126	24.1664000000000	24.2483200000000	23.5110400000000	22.8556800000000
127	23.8387200000000	23.9206400000000	23.8387200000000	21.7907200000000
128	23.7568000000000	23.8387200000000	23.5110400000000	22.4460800000000
129	24.3302400000000	23.9206400000000	23.4291200000000	22.0364800000000
130	24.3302400000000	24.0844800000000	23.7568000000000	22.1184000000000
131	24.1664000000000	23.8387200000000	23.4291200000000	21.8726400000000
132	24.3302400000000	23.9206400000000	23.4291200000000	21.9545600000000
133	24.0844800000000	24.2483200000000	23.7568000000000	21.8726400000000
134	24.0025600000000	24.3302400000000	23.8387200000000	22.1184000000000
135	24.2483200000000	23.7568000000000	23.8387200000000	22.2822400000000
136	24.4121600000000	23.7568000000000	24.5760000000000	22.1184000000000
137	24.2483200000000	23.9206400000000	24.1664000000000	23.1014400000000
138	24.2483200000000	24.0025600000000	24.4940800000000	22.6918400000000
139	24.3302400000000	24.2483200000000	24.4940800000000	22.9376000000000
140	24.3302400000000	23.7568000000000	24.2483200000000	22.7737600000000
141	24.4940800000000	23.8387200000000	24.2483200000000	23.0195200000000
142	24.4121600000000	23.9206400000000	24.4121600000000	23.1014400000000
143	24.1664000000000	24.0844800000000	24.4121600000000	23.1014400000000
144	24.3302400000000	23.7568000000000	24.3302400000000	23.1014400000000
145	24.1664000000000	24.0844800000000	24.3302400000000	23.1014400000000
146	24.0025600000000	24.2483200000000	23.3472000000000	23.5929600000000
147	24.3302400000000	24.4121600000000	23.5110400000000	23.5929600000000
148	24.3302400000000	24.1664000000000	23.5110400000000	23.3472000000000
149	24.4121600000000	23.9206400000000	23.5110400000000	23.5110400000000
150	24.4940800000000	24.0844800000000	23.2652800000000	23.5110400000000
151	24.5760000000000	24.0025600000000	23.5110400000000	23.5110400000000
152	24.5760000000000	24.1664000000000	23.6748800000000	23.4291200000000
153	24.8217600000000	23.6748800000000	23.5110400000000	23.5110400000000
154	24.4121600000000	23.8387200000000	23.5110400000000	23.3472000000000
155	24.5760000000000	23.9206400000000	23.6748800000000	23.4291200000000
156	24.5760000000000	23.7568000000000	24.0844800000000	23.2652800000000
157	24.3302400000000	23.5929600000000	24.3302400000000	23.3472000000000
158	24.3302400000000	23.6748800000000	24.2483200000000	23.7568000000000
159	24.0025600000000	24.0025600000000	24.3302400000000	23.4291200000000
160	23.8387200000000	24.3302400000000	24.1664000000000	23.1833600000000
161	23.5929600000000	24.1664000000000	24.3302400000000	23.1014400000000
162	23.5110400000000	23.9206400000000	24.0844800000000	23.1014400000000
163	23.3472000000000	24.3302400000000	23.8387200000000	22.7737600000000
164	23.6748800000000	24.4940800000000	24.0844800000000	22.8556800000000
165	24.0025600000000	24.2483200000000	23.8387200000000	22.8556800000000
166	24.0025600000000	24.2483200000000	23.5929600000000	22.8556800000000
167	23.9206400000000	24.2483200000000	23.6748800000000	22.6918400000000
168	23.9206400000000	24.3302400000000	23.5929600000000	22.7737600000000
169	24.2483200000000	24.3302400000000	23.5110400000000	22.8556800000000
170	24.6579200000000	24.2483200000000	23.6748800000000	23.2652800000000
171	24.7398400000000	24.4121600000000	23.4291200000000	23.2652800000000
172	24.7398400000000	24.3302400000000	23.5929600000000	22.8556800000000
173	24.8217600000000	24.1664000000000	23.8387200000000	22.6918400000000
174	24.9856000000000	24.1664000000000	23.5929600000000	23.0195200000000
175	24.4121600000000	24.4121600000000	23.5110400000000	23.0195200000000
176	24.4940800000000	24.4121600000000	23.7568000000000	22.9376000000000
177	24.4121600000000	24.4121600000000	23.5110400000000	22.7737600000000
178	24.5760000000000	24.5760000000000	23.5929600000000	22.6099200000000
179	24.5760000000000	24.4121600000000	23.5929600000000	22.4460800000000
180	24.0844800000000	24.2483200000000	23.8387200000000	22.6918400000000
181	24.0844800000000	24.2483200000000	24.0025600000000	22.9376000000000
182	24.1664000000000	24.5760000000000	23.8387200000000	23.1833600000000
183	24.1664000000000	24.2483200000000	23.7568000000000	23.5929600000000
184	23.7568000000000	24.6579200000000	23.8387200000000	23.2652800000000
185	24.0025600000000	24.2483200000000	24.2483200000000	23.1014400000000
186	24.2483200000000	24.3302400000000	24.5760000000000	23.2652800000000
187	24.2483200000000	24.4940800000000	24.5760000000000	23.6748800000000
188	23.8387200000000	24.5760000000000	24.6579200000000	23.6748800000000
189	23.8387200000000	24.4940800000000	24.7398400000000	23.7568000000000
190	24.2483200000000	24.4121600000000	24.6579200000000	23.5929600000000
191	24.1664000000000	24.4940800000000	24.4940800000000	23.5110400000000
192	24.1664000000000	24.2483200000000	24.8217600000000	23.5929600000000
193	24.2483200000000	24.5760000000000	24.8217600000000	23.3472000000000
194	24.5760000000000	24.0844800000000	24.6579200000000	23.3472000000000
195	24.5760000000000	24.5760000000000	24.6579200000000	23.7568000000000
196	24.3302400000000	24.3302400000000	24.3302400000000	23.2652800000000
197	24.4940800000000	24.4121600000000	24.3302400000000	23.1833600000000
198	24.7398400000000	24.2483200000000	23.8387200000000	23.5110400000000
199	24.7398400000000	24.2483200000000	24.0025600000000	23.3472000000000
200	24.7398400000000	24.3302400000000	24.0844800000000	23.1833600000000
201	24.8217600000000	24.4940800000000	24.1664000000000	23.1014400000000
202	24.8217600000000	24.4940800000000	23.9206400000000	23.1014400000000
203	24.7398400000000	24.3302400000000	24.1664000000000	23.5110400000000
204	24.7398400000000	24.3302400000000	24.1664000000000	23.5929600000000
205	24.4940800000000	24.3302400000000	23.9206400000000	23.2652800000000
206	24.4121600000000	24.2483200000000	23.9206400000000	23.4291200000000
207	24.5760000000000	23.7568000000000	23.5929600000000	23.4291200000000
208	24.5760000000000	23.6748800000000	24.0025600000000	23.1014400000000
209	24.2483200000000	23.7568000000000	23.9206400000000	23.4291200000000
210	24.0025600000000	23.9206400000000	23.7568000000000	23.4291200000000
211	24.1664000000000	23.8387200000000	23.6748800000000	23.2652800000000
212	24.1664000000000	23.5110400000000	23.5110400000000	23.1014400000000
213	24.1664000000000	23.7568000000000	23.4291200000000	23.0195200000000
214	24.0844800000000	24.0025600000000	23.5929600000000	23.0195200000000
215	24.3302400000000	23.7568000000000	23.5110400000000	22.8556800000000
216	24.4121600000000	24.0025600000000	23.5929600000000	22.8556800000000
217	24.4121600000000	24.2483200000000	23.6748800000000	22.9376000000000
218	24.1664000000000	24.2483200000000	23.7568000000000	22.7737600000000
219	24.7398400000000	24.4121600000000	23.5110400000000	22.6099200000000
220	24.4940800000000	24.2483200000000	23.2652800000000	22.5280000000000
221	24.3302400000000	24.0844800000000	23.1833600000000	22.8556800000000
222	24.3302400000000	24.1664000000000	23.3472000000000	22.8556800000000
223	24.3302400000000	24.4940800000000	23.4291200000000	22.6918400000000
224	24.1664000000000	24.1664000000000	23.1833600000000	22.6918400000000
225	24.0844800000000	24.1664000000000	23.5110400000000	22.9376000000000
226	24.0025600000000	24.1664000000000	23.4291200000000	23.3472000000000
227	23.8387200000000	24.1664000000000	23.5110400000000	23.2652800000000
228	24.0844800000000	24.2483200000000	23.4291200000000	23.3472000000000
229	23.6748800000000	24.2483200000000	23.5929600000000	23.3472000000000
230	23.9206400000000	24.2483200000000	23.8387200000000	23.5110400000000
231	23.9206400000000	24.2483200000000	24.0025600000000	23.0195200000000
232	23.8387200000000	24.4940800000000	23.7568000000000	23.2652800000000
233	23.9206400000000	24.1664000000000	23.5929600000000	23.4291200000000
234	24.2483200000000	24.5760000000000	24.0025600000000	23.2652800000000
235	24.0844800000000	24.5760000000000	23.8387200000000	23.3472000000000
236	24.0025600000000	24.5760000000000	23.8387200000000	22.9376000000000
237	23.9206400000000	24.9036800000000	24.1664000000000	22.6918400000000
238	24.0844800000000	24.5760000000000	24.0025600000000	23.1014400000000
239	24.1664000000000	24.3302400000000	23.9206400000000	23.0195200000000
240	24.3302400000000	24.4121600000000	24.3302400000000	22.6918400000000
241	24.3302400000000	24.4121600000000	24.3302400000000	23.3472000000000
242	24.3302400000000	24.5760000000000	24.5760000000000	23.1833600000000
243	24.2483200000000	24.3302400000000	24.5760000000000	22.6918400000000
244	24.0844800000000	23.9206400000000	24.3302400000000	22.8556800000000
245	24.3302400000000	24.0025600000000	24.2483200000000	22.9376000000000
246	24.5760000000000	24.0844800000000	24.3302400000000	23.2652800000000
247	24.8217600000000	23.5110400000000	23.8387200000000	23.4291200000000
248	24.5760000000000	23.7568000000000	24.2483200000000	23.3472000000000
249	24.8217600000000	23.8387200000000	24.2483200000000	23.2652800000000
250	24.4121600000000	23.7568000000000	23.5110400000000	23.3472000000000
251	24.3302400000000	23.6748800000000	23.4291200000000	22.8556800000000
252	24.4121600000000	23.5110400000000	23.5929600000000	23.0195200000000
253	24.5760000000000	24.0025600000000	23.3472000000000	23.5929600000000
254	24.5760000000000	23.7568000000000	23.3472000000000	23.6748800000000
255	24.3302400000000	23.6748800000000	23.4291200000000	23.5110400000000
256	24.0844800000000	23.5929600000000	23.2652800000000	23.5110400000000
257	23.7568000000000	23.8387200000000	23.6748800000000	23.5110400000000
258	24.1664000000000	23.9206400000000	23.3472000000000	23.3472000000000
259	23.9206400000000	23.8387200000000	23.2652800000000	23.3472000000000
260	23.9206400000000	24.0844800000000	23.5110400000000	23.4291200000000
261	24.0025600000000	24.1664000000000	23.6748800000000	23.8387200000000
262	24.0844800000000	24.0025600000000	23.5110400000000	23.6748800000000
263	24.0025600000000	23.7568000000000	23.5929600000000	23.3472000000000
264	23.7568000000000	24.3302400000000	23.7568000000000	23.4291200000000
265	24.0844800000000	24.3302400000000	23.7568000000000	23.5110400000000
266	24.3302400000000	24.1664000000000	24.0025600000000	23.3472000000000
267	24.4940800000000	24.2483200000000	24.0025600000000	22.9376000000000
268	23.8387200000000	24.0844800000000	24.0025600000000	22.9376000000000
269	23.8387200000000	24.0844800000000	24.1664000000000	23.0195200000000
270	24.0025600000000	23.8387200000000	24.4940800000000	23.3472000000000
271	24.2483200000000	24.0844800000000	24.4121600000000	23.1833600000000
272	23.8387200000000	23.9206400000000	24.3302400000000	23.4291200000000
273	23.7568000000000	23.9206400000000	24.4121600000000	23.1014400000000
274	24.0844800000000	23.6748800000000	24.2483200000000	22.7737600000000
275	24.0025600000000	23.9206400000000	24.0844800000000	22.8556800000000
276	24.2483200000000	23.8387200000000	24.0844800000000	22.9376000000000
277	23.9206400000000	23.7568000000000	24.0844800000000	23.2652800000000
278	24.2483200000000	23.7568000000000	24.2483200000000	23.1014400000000
279	24.4121600000000	24.0025600000000	23.9206400000000	23.1833600000000
280	24.8217600000000	24.0025600000000	23.7568000000000	23.1014400000000
281	24.4940800000000	23.6748800000000	23.8387200000000	23.1833600000000
282	24.4940800000000	24.0025600000000	24.0025600000000	22.8556800000000
283	24.4121600000000	24.2483200000000	24.0025600000000	23.2652800000000
284	24.6579200000000	24.0025600000000	24.1664000000000	23.2652800000000
285	24.7398400000000	23.7568000000000	24.4940800000000	23.5110400000000
286	24.3302400000000	24.0844800000000	24.4121600000000	23.5110400000000
287	24.5760000000000	24.3302400000000	24.4940800000000	23.4291200000000
288	24.6579200000000	24.4121600000000	24.3302400000000	23.4291200000000
289	24.5760000000000	24.1664000000000	24.4940800000000	23.5110400000000
290	24.1664000000000	24.2483200000000	24.8217600000000	23.1833600000000
291	24.1664000000000	24.3302400000000	24.5760000000000	22.7737600000000
292	24.4121600000000	24.4940800000000	24.4121600000000	23.1014400000000
293	24.6579200000000	24.0844800000000	24.1664000000000	23.1833600000000
294	24.3302400000000	24.3302400000000	24.2483200000000	23.1833600000000
295	24.0025600000000	24.6579200000000	24.0844800000000	22.7737600000000
296	24.0025600000000	24.4121600000000	23.9206400000000	22.6918400000000
297	24.0025600000000	24.1664000000000	23.6748800000000	22.6918400000000
298	24.0025600000000	24.5760000000000	23.9206400000000	22.6918400000000
299	23.9206400000000	24.3302400000000	24.0844800000000	22.8556800000000
300	24.0025600000000	24.2483200000000	23.8387200000000	23.1014400000000
301	24.2483200000000	24.3302400000000	23.8387200000000	23.5929600000000
302	23.9206400000000	24.1664000000000	24.0025600000000	23.4291200000000
303	23.7568000000000	24.0844800000000	24.2483200000000	23.5110400000000
304	23.8387200000000	23.9206400000000	24.0844800000000	23.5929600000000
305	24.0844800000000	23.8387200000000	23.7568000000000	23.5929600000000
306	24.3302400000000	24.0025600000000	24.0844800000000	23.4291200000000
307	24.3302400000000	24.0844800000000	24.0025600000000	23.5110400000000
308	23.9206400000000	23.8387200000000	23.7568000000000	23.8387200000000
309	24.0025600000000	24.1664000000000	23.4291200000000	23.5929600000000
310	24.2483200000000	24.4121600000000	23.5929600000000	23.5110400000000
311	23.9206400000000	24.4940800000000	23.7568000000000	23.2652800000000
312	24.0025600000000	24.3302400000000	23.8387200000000	23.4291200000000
313	23.9206400000000	24.4940800000000	23.6748800000000	23.1014400000000
314	24.1664000000000	24.6579200000000	23.6748800000000	23.3472000000000
315	23.8387200000000	24.6579200000000	23.7568000000000	23.0195200000000
316	23.8387200000000	24.9856000000000	23.5110400000000	23.3472000000000
317	23.7568000000000	24.9036800000000	23.4291200000000	23.5110400000000
318	24.0844800000000	24.9036800000000	23.6748800000000	23.3472000000000
319	23.8387200000000	24.9036800000000	23.8387200000000	23.2652800000000
320	23.5929600000000	24.6579200000000	23.7568000000000	23.4291200000000
321	23.9206400000000	24.8217600000000	23.5929600000000	23.7568000000000
322	24.0025600000000	24.8217600000000	23.4291200000000	23.5110400000000
323	24.1664000000000	24.9036800000000	23.9206400000000	23.5110400000000
324	23.9206400000000	25.1494400000000	24.0844800000000	23.3472000000000
325	24.2483200000000	24.9036800000000	24.2483200000000	23.9206400000000
326	23.8387200000000	24.5760000000000	24.3302400000000	23.5929600000000
327	23.8387200000000	24.5760000000000	24.4940800000000	23.5110400000000
328	23.7568000000000	24.4121600000000	24.5760000000000	23.7568000000000
329	24.1664000000000	24.4940800000000	24.5760000000000	23.9206400000000
330	24.1664000000000	24.6579200000000	24.2483200000000	23.8387200000000
331	23.6748800000000	24.4121600000000	24.2483200000000	23.4291200000000
332	23.8387200000000	24.5760000000000	24.2483200000000	23.6748800000000
333	23.9206400000000	24.8217600000000	24.2483200000000	24.1664000000000
334	23.7568000000000	24.4940800000000	24.0025600000000	24.1664000000000
335	23.5929600000000	24.1664000000000	23.9206400000000	23.8387200000000
336	23.8387200000000	24.1664000000000	23.6748800000000	24.1664000000000
337	24.0844800000000	24.4940800000000	23.3472000000000	24.1664000000000
338	24.0025600000000	24.4940800000000	22.9376000000000	23.9206400000000
339	23.6748800000000	24.0025600000000	23.1014400000000	24.1664000000000
340	23.6748800000000	24.0025600000000	23.2652800000000	24.0844800000000
341	24.0025600000000	23.9206400000000	23.3472000000000	24.3302400000000
342	24.0844800000000	23.7568000000000	23.1014400000000	24.4121600000000
343	23.5929600000000	23.6748800000000	22.8556800000000	22.6918400000000
344	23.6748800000000	23.5110400000000	23.0195200000000	20.9715200000000
345	24.0844800000000	23.7568000000000	23.2652800000000	21.2172800000000
346	24.1664000000000	24.1664000000000	23.2652800000000	21.0534400000000
347	23.6748800000000	23.8387200000000	23.4291200000000	21.0534400000000
348	23.7568000000000	23.6748800000000	23.8387200000000	21.0534400000000
349	23.9206400000000	24.0844800000000	23.6748800000000	20.6438400000000
350	23.9206400000000	23.9206400000000	23.4291200000000	20.4800000000000
351	24.0844800000000	24.0844800000000	23.4291200000000	20.2342400000000
352	23.9206400000000	24.3302400000000	23.9206400000000	20.3161600000000
353	24.3302400000000	24.2483200000000	23.9206400000000	21.7088000000000
354	24.3302400000000	24.6579200000000	23.7568000000000	23.4291200000000
355	24.0844800000000	24.4940800000000	23.6748800000000	23.3472000000000
356	24.0844800000000	24.0844800000000	23.9206400000000	23.5929600000000
357	24.3302400000000	24.2483200000000	24.3302400000000	23.5110400000000
358	24.1664000000000	24.6579200000000	24.1664000000000	24.1664000000000
359	24.0844800000000	24.5760000000000	24.2483200000000	24.2483200000000
360	24.1664000000000	24.6579200000000	24.3302400000000	24.6579200000000
361	24.1664000000000	24.4121600000000	24.3302400000000	24.6579200000000
362	24.3302400000000	24.4940800000000	24.3302400000000	24.3302400000000
363	24.0025600000000	24.4121600000000	24.1664000000000	24.4940800000000
364	24.0025600000000	24.1664000000000	24.1664000000000	24.5760000000000
365	24.0844800000000	24.4121600000000	24.4121600000000	24.4121600000000
366	24.0025600000000	24.3302400000000	24.3302400000000	24.9856000000000
367	23.7568000000000	24.3302400000000	24.0025600000000	25.0675200000000
368	23.9206400000000	24.2483200000000	23.9206400000000	24.4121600000000
369	24.2483200000000	23.9206400000000	24.0025600000000	24.4940800000000
370	24.1664000000000	23.8387200000000	24.4121600000000	24.3302400000000
371	24.0844800000000	23.9206400000000	24.4121600000000	24.3302400000000
372	23.9206400000000	23.9206400000000	24.0844800000000	24.2483200000000
373	24.2483200000000	24.0844800000000	24.2483200000000	23.9206400000000
374	24.2483200000000	24.0025600000000	24.4121600000000	23.9206400000000
375	24.1664000000000	24.0025600000000	24.1664000000000	24.2483200000000
376	24.0844800000000	24.0844800000000	24.0844800000000	23.5110400000000
377	24.6579200000000	24.0844800000000	24.0844800000000	23.5110400000000
378	24.6579200000000	23.5929600000000	24.1664000000000	23.1833600000000
379	24.3302400000000	24.0025600000000	24.1664000000000	23.1014400000000
380	24.0844800000000	24.0025600000000	23.8387200000000	23.1833600000000
381	24.0025600000000	24.2483200000000	24.0025600000000	23.0195200000000
382	24.1664000000000	23.7568000000000	23.9206400000000	23.5110400000000
383	24.2483200000000	23.5929600000000	24.0844800000000	23.3472000000000
384	24.1664000000000	23.6748800000000	23.9206400000000	23.0195200000000
385	24.1664000000000	23.8387200000000	24.0025600000000	23.1014400000000
386	24.2483200000000	24.0025600000000	23.9206400000000	22.7737600000000
387	23.9206400000000	23.7568000000000	23.7568000000000	22.3641600000000
388	24.0025600000000	24.0844800000000	23.7568000000000	22.7737600000000
389	24.0025600000000	24.0025600000000	23.5929600000000	22.7737600000000
390	24.4121600000000	24.2483200000000	23.5929600000000	22.3641600000000
391	24.4121600000000	24.0025600000000	23.1833600000000	22.9376000000000
392	24.3302400000000	24.2483200000000	23.5110400000000	22.5280000000000
393	24.1664000000000	24.4121600000000	23.5110400000000	22.7737600000000
394	24.3302400000000	24.2483200000000	23.5929600000000	23.1014400000000
395	24.4121600000000	24.3302400000000	23.4291200000000	22.9376000000000
396	24.5760000000000	24.1664000000000	23.8387200000000	23.3472000000000
397	24.5760000000000	24.3302400000000	24.0025600000000	23.8387200000000
398	24.4940800000000	24.3302400000000	23.9206400000000	23.6748800000000
399	24.4940800000000	24.3302400000000	24.0025600000000	22.1184000000000
400	24.3302400000000	24.3302400000000	24.2483200000000	20.8076800000000
401	24.4940800000000	24.4121600000000	24.5760000000000	20.5619200000000
402	24.4940800000000	24.4121600000000	24.3302400000000	20.4800000000000
403	24.4940800000000	24.3302400000000	23.9206400000000	20.2342400000000
404	24.4940800000000	24.4940800000000	24.0025600000000	20.0704000000000
405	24.5760000000000	24.3302400000000	24.1664000000000	20.1523200000000
406	24.3302400000000	24.4940800000000	23.9206400000000	20.0704000000000
407	24.0844800000000	24.0844800000000	23.8387200000000	19.9065600000000
408	24.1664000000000	24.1664000000000	23.9206400000000	20.1523200000000
409	24.1664000000000	24.5760000000000	24.1664000000000	21.7907200000000
410	24.5760000000000	24.3302400000000	23.9206400000000	23.3472000000000
411	24.1664000000000	24.3302400000000	23.9206400000000	23.1833600000000
412	24.0025600000000	24.3302400000000	24.2483200000000	23.2652800000000
413	24.0025600000000	24.2483200000000	24.4121600000000	23.6748800000000
414	24.0025600000000	24.3302400000000	24.4121600000000	23.6748800000000
415	23.6748800000000	24.4121600000000	24.0844800000000	23.5110400000000
416	23.7568000000000	24.4940800000000	23.8387200000000	23.5929600000000
417	24.2483200000000	24.8217600000000	24.1664000000000	23.6748800000000
418	24.3302400000000	24.9856000000000	24.1664000000000	23.4291200000000
419	24.0844800000000	24.6579200000000	24.0025600000000	23.4291200000000
420	23.7568000000000	24.6579200000000	24.2483200000000	23.5929600000000
421	24.1664000000000	24.4121600000000	24.2483200000000	23.4291200000000
422	24.3302400000000	24.5760000000000	24.0844800000000	23.5929600000000
423	24.3302400000000	24.7398400000000	24.0844800000000	23.3472000000000
424	24.3302400000000	24.6579200000000	23.9206400000000	23.4291200000000
425	24.7398400000000	24.2483200000000	24.2483200000000	23.5929600000000
426	24.6579200000000	24.0025600000000	24.4121600000000	23.5110400000000
427	24.4121600000000	24.2483200000000	24.3302400000000	23.5110400000000
428	24.3302400000000	24.0844800000000	24.2483200000000	23.5929600000000
429	24.5760000000000	23.7568000000000	24.4121600000000	23.3472000000000
430	24.5760000000000	23.7568000000000	24.4121600000000	23.2652800000000
431	24.3302400000000	24.0025600000000	24.4940800000000	23.3472000000000
432	24.6579200000000	24.0844800000000	24.4121600000000	23.1833600000000
433	24.6579200000000	23.6748800000000	24.4940800000000	23.2652800000000
434	24.6579200000000	23.8387200000000	24.4121600000000	23.3472000000000
435	24.4121600000000	24.0025600000000	24.2483200000000	22.9376000000000
436	24.4121600000000	24.1664000000000	24.4121600000000	22.9376000000000
437	24.5760000000000	23.9206400000000	24.1664000000000	22.8556800000000
438	24.7398400000000	23.6748800000000	24.4121600000000	22.7737600000000
439	24.5760000000000	24.0025600000000	24.0844800000000	23.0195200000000
440	24.4940800000000	24.0844800000000	23.7568000000000	23.0195200000000
441	24.4940800000000	24.0025600000000	23.7568000000000	23.3472000000000
442	24.4940800000000	24.0844800000000	23.4291200000000	23.5929600000000
443	24.4940800000000	24.4121600000000	23.3472000000000	23.7568000000000
444	24.2483200000000	24.1664000000000	23.5110400000000	23.5929600000000
445	24.2483200000000	24.2483200000000	23.4291200000000	24.0025600000000
446	24.3302400000000	24.1664000000000	23.5110400000000	24.2483200000000
447	24.4940800000000	24.2483200000000	23.7568000000000	23.8387200000000
448	24.3302400000000	24.4121600000000	23.3472000000000	23.6748800000000
449	24.4940800000000	24.6579200000000	23.8387200000000	23.6748800000000
450	24.7398400000000	24.4940800000000	23.8387200000000	23.5110400000000
451	24.7398400000000	24.2483200000000	23.5929600000000	23.5110400000000
452	24.1664000000000	24.0025600000000	23.9206400000000	23.5110400000000
453	24.0844800000000	24.1664000000000	23.9206400000000	23.2652800000000
454	24.3302400000000	24.1664000000000	23.8387200000000	23.4291200000000
455	24.4940800000000	24.2483200000000	24.1664000000000	23.1833600000000
456	24.4121600000000	24.1664000000000	24.0844800000000	22.7737600000000
457	24.0025600000000	24.0844800000000	23.9206400000000	23.4291200000000
458	24.2483200000000	24.0844800000000	23.9206400000000	23.6748800000000
459	24.2483200000000	23.7568000000000	23.7568000000000	23.4291200000000
460	24.0025600000000	24.0844800000000	23.9206400000000	23.5929600000000
461	24.0844800000000	24.2483200000000	23.9206400000000	23.5110400000000
462	24.3302400000000	24.3302400000000	23.5929600000000	23.2652800000000
463	24.5760000000000	24.0025600000000	24.0025600000000	23.5110400000000
464	24.5760000000000	24.0025600000000	23.8387200000000	23.2652800000000
465	24.0844800000000	24.0025600000000	23.7568000000000	23.4291200000000
466	24.1664000000000	24.2483200000000	23.6748800000000	23.5929600000000
467	24.4121600000000	24.3302400000000	23.3472000000000	23.4291200000000
468	24.1664000000000	24.0844800000000	23.6748800000000	23.2652800000000
469	23.9206400000000	24.0025600000000	23.5929600000000	23.3472000000000
470	23.9206400000000	23.9206400000000	23.4291200000000	23.3472000000000
471	24.0844800000000	24.0025600000000	23.3472000000000	23.4291200000000
472	24.1664000000000	23.8387200000000	23.6748800000000	23.1014400000000
473	23.9206400000000	23.9206400000000	23.2652800000000	22.9376000000000
474	24.0025600000000	24.0844800000000	23.3472000000000	23.1833600000000
475	24.4121600000000	24.1664000000000	23.1014400000000	23.0195200000000
476	24.5760000000000	23.9206400000000	23.2652800000000	22.8556800000000
477	24.4940800000000	23.8387200000000	23.6748800000000	22.6918400000000
478	24.1664000000000	24.4940800000000	23.1833600000000	23.1833600000000
479	24.4940800000000	24.6579200000000	23.1014400000000	23.2652800000000
480	24.4940800000000	24.2483200000000	23.3472000000000	23.0195200000000
481	24.3302400000000	24.4121600000000	23.5110400000000	23.2652800000000
482	24.2483200000000	24.5760000000000	23.5110400000000	23.3472000000000
483	24.4940800000000	24.6579200000000	23.1833600000000	23.2652800000000
484	24.4121600000000	24.4121600000000	23.3472000000000	23.2652800000000
485	24.4121600000000	24.0844800000000	23.5110400000000	23.0195200000000
486	24.1664000000000	24.0844800000000	23.3472000000000	23.1014400000000
487	24.2483200000000	24.3302400000000	23.1014400000000	23.2652800000000
488	24.4940800000000	23.6748800000000	23.2652800000000	22.7737600000000
489	24.4940800000000	23.5110400000000	23.3472000000000	22.7737600000000
490	24.4940800000000	23.8387200000000	23.2652800000000	22.8556800000000
491	24.4121600000000	23.9206400000000	23.1014400000000	22.5280000000000
492	24.4121600000000	23.5929600000000	23.4291200000000	22.7737600000000
493	24.4121600000000	23.4291200000000	23.7568000000000	23.1014400000000
494	24.4940800000000	23.6748800000000	23.5929600000000	22.8556800000000
495	24.1664000000000	24.0844800000000	23.4291200000000	22.6918400000000
496	24.1664000000000	24.0844800000000	23.5110400000000	22.7737600000000
497	24.0025600000000	23.9206400000000	23.6748800000000	22.8556800000000
498	24.2483200000000	24.1664000000000	24.0025600000000	23.1833600000000
499	24.2483200000000	24.3302400000000	23.7568000000000	23.2652800000000
500	24.0844800000000	24.4121600000000	23.6748800000000	23.1014400000000
501	24.1664000000000	23.9206400000000	24.0844800000000	22.7737600000000
502	24.2483200000000	24.0025600000000	23.7568000000000	22.9376000000000
503	24.2483200000000	24.0025600000000	23.6748800000000	22.8556800000000
504	24.0025600000000	24.1664000000000	23.8387200000000	22.7737600000000
505	24.3302400000000	24.1664000000000	24.2483200000000	23.2652800000000
506	24.5760000000000	24.2483200000000	24.1664000000000	23.1014400000000
507	24.6579200000000	24.1664000000000	24.3302400000000	22.6918400000000
508	24.4121600000000	24.1664000000000	24.1664000000000	22.2822400000000
509	24.3302400000000	24.4940800000000	24.0025600000000	22.4460800000000
510	24.8217600000000	24.4940800000000	24.0844800000000	22.6918400000000
511	24.7398400000000	24.3302400000000	23.9206400000000	22.9376000000000
512	24.6579200000000	24.0844800000000	23.7568000000000	22.6918400000000
513	24.4940800000000	24.0844800000000	23.8387200000000	22.7737600000000
514	24.6579200000000	24.1664000000000	23.7568000000000	23.0195200000000
515	24.8217600000000	24.1664000000000	23.4291200000000	22.7737600000000
516	24.4940800000000	24.0844800000000	23.4291200000000	22.9376000000000
517	24.1664000000000	24.0844800000000	23.3472000000000	23.3472000000000
518	24.1664000000000	24.0844800000000	23.4291200000000	23.5110400000000
519	24.3302400000000	23.5110400000000	23.5929600000000	23.1833600000000
520	24.1664000000000	23.9206400000000	23.6748800000000	23.2652800000000
521	23.9206400000000	23.6748800000000	23.2652800000000	23.3472000000000
522	24.0025600000000	24.0844800000000	23.5929600000000	23.5929600000000
523	24.0025600000000	24.0844800000000	23.6748800000000	23.2652800000000
524	24.0844800000000	23.5110400000000	23.5110400000000	23.0195200000000
525	24.0025600000000	23.7568000000000	23.6748800000000	23.5110400000000
526	23.7568000000000	23.7568000000000	23.8387200000000	23.5110400000000
527	24.0025600000000	24.0025600000000	23.9206400000000	23.5110400000000
528	24.0025600000000	23.6748800000000	23.8387200000000	23.5110400000000
529	24.1664000000000	23.9206400000000	23.7568000000000	23.6748800000000
530	24.0844800000000	23.7568000000000	24.0025600000000	21.8726400000000
531	24.1664000000000	24.0025600000000	24.3302400000000	22.1184000000000
532	24.0844800000000	23.9206400000000	24.1664000000000	21.8726400000000
533	24.0844800000000	23.7568000000000	24.1664000000000	21.8726400000000
534	24.0025600000000	24.3302400000000	24.4121600000000	21.7907200000000
535	23.5929600000000	24.4121600000000	24.4121600000000	21.7088000000000
536	23.9206400000000	24.1664000000000	24.1664000000000	21.7907200000000
537	24.0844800000000	23.9206400000000	24.2483200000000	21.5449600000000
538	23.9206400000000	24.4121600000000	24.0844800000000	21.3811200000000
539	23.5929600000000	24.1664000000000	24.2483200000000	21.2172800000000
540	23.5929600000000	23.8387200000000	24.0025600000000	23.0195200000000
541	23.9206400000000	23.9206400000000	23.8387200000000	22.6099200000000
542	24.0844800000000	23.9206400000000	23.6748800000000	22.6099200000000
543	24.0844800000000	24.2483200000000	23.5929600000000	22.6918400000000
544	24.0025600000000	24.0844800000000	23.6748800000000	23.0195200000000
545	24.4121600000000	24.0025600000000	23.8387200000000	22.5280000000000
546	24.1664000000000	24.4121600000000	24.0025600000000	22.3641600000000
547	24.0025600000000	24.5760000000000	23.7568000000000	22.6918400000000
548	24.1664000000000	24.2483200000000	23.7568000000000	22.8556800000000
549	24.4940800000000	24.4121600000000	23.7568000000000	22.9376000000000
550	24.3302400000000	24.5760000000000	23.6748800000000	22.8556800000000
551	24.0025600000000	24.4940800000000	23.9206400000000	22.9376000000000
552	23.9206400000000	24.6579200000000	24.1664000000000	23.1014400000000
553	24.0025600000000	24.4940800000000	24.1664000000000	22.9376000000000
554	23.7568000000000	24.4121600000000	24.0844800000000	23.1014400000000
555	23.6748800000000	24.4940800000000	24.0025600000000	23.4291200000000
556	23.9206400000000	24.3302400000000	23.8387200000000	23.4291200000000
557	24.1664000000000	24.4940800000000	23.8387200000000	23.1014400000000
558	24.2483200000000	24.3302400000000	23.9206400000000	23.5110400000000
559	23.5929600000000	24.4121600000000	24.1664000000000	23.4291200000000
560	23.8387200000000	24.5760000000000	24.1664000000000	23.5110400000000
561	23.9206400000000	24.5760000000000	24.0844800000000	23.5929600000000
562	24.1664000000000	24.2483200000000	23.9206400000000	23.7568000000000
563	23.9206400000000	24.3302400000000	23.9206400000000	24.0025600000000
564	24.1664000000000	24.4121600000000	24.0025600000000	23.5929600000000
565	24.1664000000000	24.5760000000000	23.9206400000000	23.4291200000000
566	24.2483200000000	24.4940800000000	24.1664000000000	23.7568000000000
567	24.2483200000000	24.1664000000000	24.0844800000000	23.6748800000000
568	24.0844800000000	24.4121600000000	24.2483200000000	23.4291200000000
569	24.4121600000000	24.5760000000000	23.9206400000000	23.5929600000000
570	24.4940800000000	24.3302400000000	24.0844800000000	23.5110400000000
571	24.6579200000000	24.3302400000000	24.0025600000000	23.1833600000000
572	24.2483200000000	24.3302400000000	23.9206400000000	23.1014400000000
573	24.0844800000000	24.4940800000000	23.9206400000000	22.9376000000000
574	24.3302400000000	24.1664000000000	23.9206400000000	23.1833600000000
575	24.2483200000000	24.0025600000000	23.7568000000000	23.4291200000000
576	23.9206400000000	24.1664000000000	23.5929600000000	23.1014400000000
577	23.5929600000000	24.0844800000000	23.7568000000000	22.8556800000000
578	24.0025600000000	24.4121600000000	23.5929600000000	22.8556800000000
579	23.7568000000000	23.9206400000000	23.5929600000000	22.6918400000000
580	23.5929600000000	24.2483200000000	23.6748800000000	22.8556800000000
581	23.8387200000000	24.0844800000000	23.7568000000000	22.6918400000000
582	24.0025600000000	24.2483200000000	24.0025600000000	22.7737600000000
583	24.3302400000000	24.1664000000000	23.5110400000000	22.6099200000000
584	23.8387200000000	24.2483200000000	23.5929600000000	22.6918400000000
585	23.8387200000000	24.1664000000000	23.6748800000000	23.1014400000000
586	24.1664000000000	24.0025600000000	23.6748800000000	23.2652800000000
587	24.3302400000000	24.4121600000000	24.0025600000000	23.1014400000000
588	24.0844800000000	24.2483200000000	24.0844800000000	23.0195200000000
589	24.3302400000000	24.4940800000000	24.3302400000000	23.3472000000000
590	24.4940800000000	24.1664000000000	24.3302400000000	23.1833600000000
591	24.0844800000000	24.6579200000000	24.3302400000000	23.4291200000000
592	24.1664000000000	24.4940800000000	24.2483200000000	23.3472000000000
593	24.0844800000000	24.3302400000000	24.7398400000000	23.2652800000000
594	24.5760000000000	24.5760000000000	24.4121600000000	23.0195200000000
595	24.4940800000000	24.4940800000000	24.2483200000000	22.9376000000000
596	24.5760000000000	24.9036800000000	24.0844800000000	22.5280000000000
597	24.5760000000000	24.6579200000000	24.0025600000000	22.5280000000000
598	24.3302400000000	24.4940800000000	23.9206400000000	22.6099200000000
599	24.4121600000000	24.4121600000000	23.7568000000000	22.5280000000000
600	24.3302400000000	24.6579200000000	23.3472000000000	22.7737600000000
601	24.6579200000000	24.3302400000000	23.3472000000000	22.6099200000000
602	24.2483200000000	24.3302400000000	23.4291200000000	22.7737600000000
603	24.3302400000000	24.4121600000000	23.5929600000000	22.7737600000000
604	24.1664000000000	24.4121600000000	23.5929600000000	22.6918400000000
605	24.4940800000000	24.8217600000000	23.6748800000000	22.6918400000000
606	24.4121600000000	24.4940800000000	24.2483200000000	23.1014400000000
607	24.2483200000000	24.1664000000000	24.1664000000000	22.9376000000000
608	24.6579200000000	24.1664000000000	24.3302400000000	22.7737600000000
609	24.5760000000000	24.3302400000000	24.1664000000000	22.6918400000000
610	24.1664000000000	24.0844800000000	24.4940800000000	23.1833600000000
611	24.1664000000000	24.3302400000000	24.3302400000000	23.1014400000000
612	24.1664000000000	24.3302400000000	24.4940800000000	22.9376000000000
613	24.3302400000000	24.2483200000000	24.9036800000000	23.1833600000000
614	24.0844800000000	24.2483200000000	24.9856000000000	23.3472000000000
615	24.1664000000000	24.1664000000000	25.1494400000000	23.1833600000000
616	23.8387200000000	24.1664000000000	24.9856000000000	23.0195200000000
617	23.9206400000000	24.4121600000000	24.8217600000000	23.1833600000000
618	23.6748800000000	24.1664000000000	24.6579200000000	23.7568000000000
619	23.5929600000000	24.0025600000000	24.9036800000000	23.6748800000000
620	23.8387200000000	24.0025600000000	24.7398400000000	23.1014400000000
621	24.0025600000000	23.9206400000000	24.9856000000000	23.0195200000000
622	24.0025600000000	24.1664000000000	24.9036800000000	23.3472000000000
623	23.8387200000000	24.1664000000000	24.4940800000000	23.3472000000000
624	24.2483200000000	24.0844800000000	24.4940800000000	23.5110400000000
625	24.0025600000000	23.9206400000000	24.5760000000000	23.1833600000000
626	24.0844800000000	23.9206400000000	24.4121600000000	23.3472000000000
627	24.0844800000000	24.1664000000000	24.4121600000000	23.5110400000000
628	24.1664000000000	24.4121600000000	24.3302400000000	23.1833600000000
629	24.5760000000000	24.6579200000000	24.2483200000000	23.1833600000000
630	24.6579200000000	24.5760000000000	24.4121600000000	23.1014400000000
631	24.0025600000000	24.4940800000000	24.2483200000000	23.1833600000000
632	24.3302400000000	24.4940800000000	24.0025600000000	22.8556800000000
633	24.1664000000000	24.4940800000000	23.8387200000000	22.8556800000000
634	24.3302400000000	24.4940800000000	23.8387200000000	22.4460800000000
635	24.0844800000000	24.3302400000000	23.7568000000000	22.8556800000000
636	24.2483200000000	24.3302400000000	23.6748800000000	23.1833600000000
637	24.5760000000000	24.1664000000000	23.6748800000000	22.6918400000000
638	24.4940800000000	24.2483200000000	23.6748800000000	22.8556800000000
639	24.2483200000000	24.0844800000000	23.8387200000000	22.9376000000000
640	24.4121600000000	24.1664000000000	23.5110400000000	23.1014400000000
641	24.6579200000000	24.3302400000000	23.5110400000000	22.5280000000000
642	24.4940800000000	24.0844800000000	23.5929600000000	23.0195200000000
643	25.1494400000000	23.9206400000000	23.5929600000000	23.0195200000000
644	24.7398400000000	23.7568000000000	23.5929600000000	23.2652800000000
645	24.7398400000000	23.8387200000000	23.2652800000000	23.0195200000000
646	24.6579200000000	23.8387200000000	23.5110400000000	22.7737600000000
647	24.3302400000000	24.0025600000000	23.5110400000000	23.1833600000000
648	24.5760000000000	23.9206400000000	23.6748800000000	22.9376000000000
649	24.6579200000000	24.0025600000000	23.5110400000000	23.0195200000000
650	24.4121600000000	24.0844800000000	23.5929600000000	22.6918400000000
651	24.5760000000000	24.0844800000000	23.7568000000000	23.4291200000000
652	24.8217600000000	23.8387200000000	23.6748800000000	23.1833600000000
653	24.0844800000000	24.0844800000000	23.4291200000000	23.1014400000000
654	24.0844800000000	24.4121600000000	23.4291200000000	23.1833600000000
655	24.4121600000000	24.2483200000000	23.9206400000000	23.6748800000000
656	24.4940800000000	24.2483200000000	23.5929600000000	23.5929600000000
657	24.4940800000000	24.3302400000000	23.5110400000000	23.7568000000000
658	24.0025600000000	24.4121600000000	23.6748800000000	24.0025600000000
659	23.9206400000000	24.3302400000000	23.6748800000000	23.5929600000000
660	24.0025600000000	24.2483200000000	23.7568000000000	24.0844800000000
661	24.0844800000000	24.0025600000000	23.7568000000000	23.9206400000000
662	23.9206400000000	24.2483200000000	23.5110400000000	23.6748800000000
663	23.9206400000000	24.4940800000000	24.0025600000000	23.6748800000000
664	23.9206400000000	24.0844800000000	24.0025600000000	23.8387200000000
665	23.8387200000000	24.3302400000000	23.5110400000000	23.5929600000000
666	24.0844800000000	24.2483200000000	23.2652800000000	23.7568000000000
667	24.1664000000000	23.7568000000000	23.4291200000000	23.3472000000000
668	24.4940800000000	23.6748800000000	23.5110400000000	23.1833600000000
669	24.7398400000000	23.7568000000000	23.4291200000000	23.5929600000000
670	24.7398400000000	23.6748800000000	23.4291200000000	23.4291200000000
671	24.4940800000000	24.0025600000000	23.2652800000000	23.3472000000000
672	24.5760000000000	24.0025600000000	23.3472000000000	23.5110400000000
673	24.7398400000000	23.6748800000000	23.2652800000000	23.7568000000000
674	25.0675200000000	23.9206400000000	23.0195200000000	23.6748800000000
675	25.0675200000000	23.9206400000000	23.1014400000000	23.6748800000000
676	24.7398400000000	24.0844800000000	23.5110400000000	23.4291200000000
677	24.6579200000000	24.3302400000000	23.7568000000000	23.7568000000000
678	24.8217600000000	24.4940800000000	23.5110400000000	23.8387200000000
679	24.2483200000000	24.4121600000000	23.3472000000000	24.0025600000000
680	24.3302400000000	24.5760000000000	23.5110400000000	24.0025600000000
681	24.4940800000000	24.2483200000000	23.3472000000000	23.5929600000000
682	24.4940800000000	24.2483200000000	23.5929600000000	23.4291200000000
683	24.2483200000000	24.3302400000000	23.5929600000000	23.5110400000000
684	24.0025600000000	24.4940800000000	23.6748800000000	23.3472000000000
685	24.0844800000000	24.4940800000000	24.0025600000000	23.2652800000000
686	24.3302400000000	24.4940800000000	24.0844800000000	23.4291200000000
687	24.3302400000000	24.4940800000000	23.6748800000000	23.4291200000000
688	24.0844800000000	24.4121600000000	23.7568000000000	23.2652800000000
689	24.3302400000000	24.5760000000000	23.8387200000000	23.1833600000000
690	24.3302400000000	24.6579200000000	23.5929600000000	23.1833600000000
691	24.2483200000000	24.7398400000000	24.0025600000000	23.5929600000000
692	24.0025600000000	24.9856000000000	24.0844800000000	23.9206400000000
693	24.2483200000000	24.9036800000000	23.6748800000000	23.5929600000000
694	24.7398400000000	24.4940800000000	23.9206400000000	23.2652800000000
695	24.5760000000000	24.4121600000000	24.0025600000000	23.4291200000000
696	24.4121600000000	24.4121600000000	23.7568000000000	23.5929600000000
697	24.7398400000000	24.2483200000000	23.8387200000000	23.4291200000000
698	24.4940800000000	24.3302400000000	23.5110400000000	23.3472000000000
699	24.4121600000000	24.2483200000000	23.8387200000000	23.4291200000000
700	24.2483200000000	23.8387200000000	24.0025600000000	23.4291200000000
701	24.3302400000000	23.7568000000000	23.7568000000000	23.4291200000000
702	24.6579200000000	23.4291200000000	23.4291200000000	23.2652800000000
703	24.4121600000000	23.6748800000000	23.7568000000000	22.7737600000000
704	24.0025600000000	23.6748800000000	23.6748800000000	23.1833600000000
705	24.1664000000000	23.7568000000000	23.2652800000000	22.9376000000000
706	24.2483200000000	23.7568000000000	23.1014400000000	22.6099200000000
707	23.5929600000000	24.0844800000000	23.4291200000000	22.6918400000000
708	23.9206400000000	23.8387200000000	23.6748800000000	22.7737600000000
709	24.1664000000000	24.0844800000000	23.5110400000000	22.8556800000000
710	23.9206400000000	24.2483200000000	23.5110400000000	22.7737600000000
711	23.7568000000000	24.5760000000000	23.8387200000000	22.7737600000000
712	23.9206400000000	24.3302400000000	24.1664000000000	22.5280000000000
713	24.1664000000000	24.0844800000000	24.0844800000000	23.1833600000000
714	23.8387200000000	24.2483200000000	24.0025600000000	23.3472000000000
715	23.7568000000000	24.4940800000000	24.0844800000000	23.5929600000000
716	23.9206400000000	24.6579200000000	24.4121600000000	23.5110400000000
717	24.3302400000000	24.4940800000000	24.0844800000000	23.5110400000000
718	24.4121600000000	24.5760000000000	24.0025600000000	23.6748800000000
719	24.2483200000000	24.2483200000000	23.9206400000000	23.5110400000000
720	24.8217600000000	24.4940800000000	23.9206400000000	23.4291200000000
721	24.8217600000000	24.2483200000000	23.5929600000000	23.0195200000000
722	24.3302400000000	24.5760000000000	23.5110400000000	23.2652800000000
723	24.5760000000000	24.4940800000000	23.5110400000000	23.1014400000000
724	24.7398400000000	24.8217600000000	23.7568000000000	23.0195200000000
725	24.3302400000000	24.4940800000000	23.9206400000000	22.6918400000000
726	24.2483200000000	24.2483200000000	23.8387200000000	22.9376000000000
727	24.2483200000000	24.2483200000000	23.4291200000000	22.8556800000000
728	24.4121600000000	24.1664000000000	23.5929600000000	22.5280000000000
729	24.4121600000000	24.4121600000000	23.5929600000000	22.0364800000000
730	23.7568000000000	23.9206400000000	23.3472000000000	22.3641600000000
731	24.0844800000000	23.8387200000000	23.5929600000000	22.7737600000000
732	24.2483200000000	23.9206400000000	23.5110400000000	22.9376000000000
733	24.0025600000000	24.2483200000000	23.3472000000000	23.0195200000000
734	23.7568000000000	24.0025600000000	23.0195200000000	23.0195200000000
735	24.0844800000000	24.0844800000000	23.1014400000000	23.3472000000000
736	23.8387200000000	24.0025600000000	23.0195200000000	23.3472000000000
737	23.7568000000000	24.1664000000000	23.2652800000000	23.1833600000000
738	23.7568000000000	24.2483200000000	23.5110400000000	23.1833600000000
739	23.7568000000000	23.7568000000000	23.5929600000000	23.3472000000000
740	24.4940800000000	24.0844800000000	23.5110400000000	23.4291200000000
741	24.0844800000000	24.1664000000000	23.2652800000000	23.2652800000000
742	23.9206400000000	24.2483200000000	23.5929600000000	22.8556800000000
743	23.8387200000000	23.8387200000000	23.4291200000000	22.4460800000000
744	24.0844800000000	23.9206400000000	23.5110400000000	22.3641600000000
745	24.2483200000000	23.8387200000000	23.5110400000000	22.5280000000000
746	24.4121600000000	24.2483200000000	23.4291200000000	22.4460800000000
747	24.1664000000000	24.0025600000000	23.5110400000000	22.3641600000000
748	23.9206400000000	23.7568000000000	23.1833600000000	22.6099200000000
749	24.0844800000000	24.0025600000000	23.4291200000000	22.9376000000000
750	23.8387200000000	24.1664000000000	23.6748800000000	22.4460800000000
751	23.7568000000000	24.0844800000000	23.9206400000000	22.6099200000000
752	23.9206400000000	24.0844800000000	23.5929600000000	22.9376000000000
753	23.9206400000000	24.1664000000000	24.1664000000000	23.4291200000000
754	24.0025600000000	24.4121600000000	24.2483200000000	23.5110400000000
755	24.0025600000000	24.1664000000000	24.0844800000000	22.9376000000000
756	23.9206400000000	23.7568000000000	24.3302400000000	22.8556800000000
757	24.1664000000000	23.7568000000000	24.4940800000000	23.3472000000000
758	24.0844800000000	24.3302400000000	24.6579200000000	23.0195200000000
759	24.0025600000000	24.0844800000000	24.2483200000000	22.9376000000000
760	24.1664000000000	24.0844800000000	24.2483200000000	23.2652800000000
761	24.4121600000000	24.0844800000000	24.1664000000000	23.6748800000000
762	24.0844800000000	24.0025600000000	24.1664000000000	23.5929600000000
763	24.1664000000000	23.8387200000000	23.5929600000000	23.4291200000000
764	24.0844800000000	23.5110400000000	23.5929600000000	23.6748800000000
765	24.0844800000000	23.6748800000000	23.7568000000000	23.8387200000000
766	24.1664000000000	24.0025600000000	23.5110400000000	24.1664000000000
767	24.2483200000000	23.9206400000000	23.6748800000000	23.8387200000000
768	24.5760000000000	23.5110400000000	23.5110400000000	24.3302400000000
769	24.4940800000000	23.7568000000000	23.5929600000000	24.4121600000000
770	23.9206400000000	23.5929600000000	23.5110400000000	24.2483200000000
771	24.0025600000000	23.8387200000000	23.5929600000000	23.6748800000000
772	24.3302400000000	23.5929600000000	23.6748800000000	23.9206400000000
773	24.4940800000000	23.8387200000000	23.8387200000000	24.0025600000000
774	24.5760000000000	24.0025600000000	23.8387200000000	23.6748800000000
775	24.4940800000000	24.2483200000000	23.6748800000000	23.5110400000000
776	24.1664000000000	24.0025600000000	23.7568000000000	23.2652800000000
777	24.0844800000000	24.0844800000000	23.6748800000000	23.5110400000000
778	23.8387200000000	24.2483200000000	23.6748800000000	23.2652800000000
779	24.0844800000000	24.4940800000000	23.6748800000000	23.1014400000000
780	24.3302400000000	24.2483200000000	23.8387200000000	23.5110400000000
781	23.9206400000000	24.0025600000000	23.3472000000000	23.7568000000000
782	24.0025600000000	24.2483200000000	23.3472000000000	23.1833600000000
783	23.9206400000000	24.6579200000000	23.7568000000000	23.1014400000000
784	24.0025600000000	24.4940800000000	23.6748800000000	23.1833600000000
785	23.9206400000000	24.4121600000000	23.6748800000000	23.3472000000000
786	24.1664000000000	24.4940800000000	23.8387200000000	23.6748800000000
787	24.4121600000000	24.4940800000000	23.7568000000000	23.8387200000000
788	24.3302400000000	24.4121600000000	23.7568000000000	23.9206400000000
789	24.0844800000000	24.2483200000000	23.8387200000000	24.0025600000000
790	23.8387200000000	24.5760000000000	23.6748800000000	23.6748800000000
791	24.0844800000000	24.5760000000000	24.0844800000000	23.3472000000000
792	24.0025600000000	24.5760000000000	24.0844800000000	23.5929600000000
793	24.1664000000000	24.0844800000000	23.7568000000000	23.5929600000000
794	24.0025600000000	24.3302400000000	23.6748800000000	23.2652800000000
795	23.8387200000000	24.3302400000000	23.8387200000000	23.1833600000000
796	23.8387200000000	24.3302400000000	23.6748800000000	22.6099200000000
797	23.5929600000000	24.4121600000000	23.6748800000000	22.2822400000000
798	23.5929600000000	24.5760000000000	23.5929600000000	22.4460800000000
799	23.8387200000000	24.5760000000000	23.6748800000000	22.4460800000000
800	24.1664000000000	24.4940800000000	24.0025600000000	22.5280000000000
801	23.9206400000000	24.5760000000000	23.9206400000000	22.6918400000000
802	23.8387200000000	24.4940800000000	24.0025600000000	22.8556800000000
803	23.6748800000000	24.5760000000000	24.3302400000000	22.9376000000000
804	23.9206400000000	24.3302400000000	24.4940800000000	23.2652800000000
805	24.0844800000000	24.3302400000000	24.3302400000000	23.6748800000000
806	24.0025600000000	24.4121600000000	24.4940800000000	23.7568000000000
807	24.0025600000000	24.4121600000000	24.3302400000000	23.7568000000000
808	24.2483200000000	23.9206400000000	24.7398400000000	23.6748800000000
809	24.1664000000000	24.0844800000000	24.5760000000000	23.5929600000000
810	23.8387200000000	24.2483200000000	24.2483200000000	23.3472000000000
811	24.1664000000000	24.2483200000000	24.2483200000000	23.4291200000000
812	24.3302400000000	24.1664000000000	24.2483200000000	23.4291200000000
813	24.3302400000000	24.1664000000000	24.0025600000000	23.2652800000000
814	24.1664000000000	24.4121600000000	23.7568000000000	23.1014400000000
815	24.1664000000000	24.4940800000000	23.8387200000000	23.1833600000000
816	24.4940800000000	24.4121600000000	23.7568000000000	23.1014400000000
817	24.5760000000000	24.3302400000000	23.7568000000000	23.0195200000000
818	24.4940800000000	24.7398400000000	23.5110400000000	22.7737600000000
819	24.3302400000000	24.7398400000000	23.4291200000000	22.9376000000000
820	24.6579200000000	24.3302400000000	23.5110400000000	23.1833600000000
821	24.5760000000000	24.1664000000000	23.7568000000000	22.9376000000000
822	24.5760000000000	24.2483200000000	23.6748800000000	23.0195200000000
823	24.7398400000000	24.4940800000000	23.6748800000000	23.1014400000000
824	24.6579200000000	24.4121600000000	24.0844800000000	23.0195200000000
825	24.5760000000000	24.2483200000000	24.0844800000000	22.6918400000000
826	24.4940800000000	24.0844800000000	24.0025600000000	22.8556800000000
827	24.4121600000000	24.1664000000000	24.0844800000000	23.2652800000000
828	24.2483200000000	24.4121600000000	24.3302400000000	23.3472000000000
829	24.4940800000000	23.9206400000000	24.4940800000000	23.2652800000000
830	24.3302400000000	24.2483200000000	24.5760000000000	23.2652800000000
831	24.4121600000000	24.5760000000000	24.0844800000000	23.6748800000000
832	24.0025600000000	24.3302400000000	24.2483200000000	23.9206400000000
833	23.7568000000000	24.0844800000000	24.3302400000000	24.1664000000000
834	24.0025600000000	23.9206400000000	24.2483200000000	24.1664000000000
835	24.2483200000000	24.2483200000000	24.4121600000000	24.3302400000000
836	24.0844800000000	24.4940800000000	24.5760000000000	24.4940800000000
837	24.0844800000000	24.4940800000000	24.5760000000000	24.3302400000000
838	24.0844800000000	23.9206400000000	24.2483200000000	24.3302400000000
839	23.7568000000000	24.4940800000000	24.2483200000000	24.4121600000000
840	24.2483200000000	24.5760000000000	24.4940800000000	24.4121600000000
841	24.2483200000000	24.2483200000000	24.6579200000000	24.2483200000000
842	24.5760000000000	24.6579200000000	24.4121600000000	23.6748800000000
843	24.5760000000000	24.9036800000000	24.3302400000000	23.5929600000000
844	24.4940800000000	24.9036800000000	24.3302400000000	23.5929600000000
845	24.5760000000000	24.9036800000000	24.0025600000000	23.1833600000000
846	24.4121600000000	24.8217600000000	23.9206400000000	23.3472000000000
847	24.6579200000000	24.7398400000000	23.8387200000000	22.9376000000000
848	24.4940800000000	25.3132800000000	23.9206400000000	22.9376000000000
849	24.6579200000000	24.7398400000000	23.8387200000000	22.8556800000000
850	24.4940800000000	24.3302400000000	23.5110400000000	23.1014400000000
851	24.5760000000000	24.4940800000000	23.8387200000000	22.9376000000000
852	24.6579200000000	24.3302400000000	23.9206400000000	23.1014400000000
853	24.6579200000000	24.0844800000000	23.9206400000000	22.6918400000000
854	24.7398400000000	24.3302400000000	23.5110400000000	22.9376000000000
855	24.5760000000000	23.6748800000000	23.5929600000000	23.5110400000000
856	24.8217600000000	23.6748800000000	23.8387200000000	23.3472000000000
857	24.5760000000000	23.9206400000000	23.8387200000000	23.6748800000000
858	24.9856000000000	23.5929600000000	23.5110400000000	23.3472000000000
859	24.9036800000000	23.6748800000000	23.6748800000000	23.5929600000000
860	24.5760000000000	23.9206400000000	23.7568000000000	23.1833600000000
861	24.4940800000000	24.0844800000000	23.5110400000000	23.4291200000000
862	24.7398400000000	24.0844800000000	23.5110400000000	23.1833600000000
863	24.8217600000000	24.1664000000000	23.6748800000000	23.5110400000000
864	24.5760000000000	23.8387200000000	24.0844800000000	23.4291200000000
865	24.5760000000000	24.2483200000000	24.1664000000000	23.3472000000000
866	24.8217600000000	24.2483200000000	24.0025600000000	23.1833600000000
867	24.7398400000000	23.8387200000000	24.2483200000000	23.1014400000000
868	24.4121600000000	23.8387200000000	24.6579200000000	23.4291200000000
869	24.4121600000000	24.0025600000000	24.5760000000000	23.1833600000000
870	24.5760000000000	24.2483200000000	24.5760000000000	23.2652800000000
871	24.5760000000000	23.8387200000000	24.4940800000000	23.1014400000000
872	24.0025600000000	23.9206400000000	24.6579200000000	23.2652800000000
873	23.9206400000000	23.6748800000000	24.7398400000000	23.1014400000000
874	23.9206400000000	23.7568000000000	24.4940800000000	23.0195200000000
875	23.9206400000000	23.6748800000000	24.4121600000000	22.7737600000000
876	23.7568000000000	23.6748800000000	24.2483200000000	22.6918400000000
877	23.8387200000000	24.0025600000000	24.3302400000000	23.0195200000000
878	23.9206400000000	23.9206400000000	24.0025600000000	23.1014400000000
879	24.0025600000000	23.9206400000000	23.9206400000000	23.0195200000000
880	23.9206400000000	23.6748800000000	23.8387200000000	22.9376000000000
881	24.1664000000000	23.8387200000000	23.6748800000000	23.0195200000000
882	24.1664000000000	24.0844800000000	23.4291200000000	23.2652800000000
883	24.1664000000000	24.4121600000000	23.4291200000000	23.3472000000000
884	24.0844800000000	24.4121600000000	23.5110400000000	23.3472000000000
885	24.3302400000000	24.4121600000000	23.5929600000000	23.2652800000000
886	24.0844800000000	24.5760000000000	23.6748800000000	23.5929600000000
887	24.0025600000000	24.4121600000000	23.5929600000000	23.3472000000000
888	23.9206400000000	24.4940800000000	23.7568000000000	22.9376000000000
889	24.1664000000000	24.4940800000000	23.8387200000000	22.8556800000000
890	24.0844800000000	24.5760000000000	24.1664000000000	22.9376000000000
891	23.8387200000000	24.8217600000000	24.2483200000000	23.1014400000000
892	23.9206400000000	24.2483200000000	24.4121600000000	22.7737600000000
893	23.9206400000000	24.1664000000000	24.1664000000000	22.7737600000000
894	24.1664000000000	24.3302400000000	24.3302400000000	22.7737600000000
895	24.0025600000000	24.3302400000000	24.4121600000000	23.1833600000000
896	23.9206400000000	23.8387200000000	24.4940800000000	22.7737600000000
897	24.0844800000000	23.7568000000000	24.3302400000000	22.7737600000000
898	24.4121600000000	23.7568000000000	24.3302400000000	23.1833600000000
899	24.3302400000000	24.0025600000000	24.3302400000000	23.4291200000000
900	24.4121600000000	24.0025600000000	23.9206400000000	23.6748800000000
901	24.3302400000000	23.7568000000000	24.2483200000000	23.4291200000000
902	24.5760000000000	24.0844800000000	24.1664000000000	23.6748800000000
903	24.5760000000000	24.2483200000000	24.0025600000000	23.6748800000000
904	24.6579200000000	24.1664000000000	23.6748800000000	23.5929600000000
905	24.1664000000000	24.0844800000000	23.7568000000000	23.3472000000000
906	24.4121600000000	24.4121600000000	23.6748800000000	24.2483200000000
907	24.4940800000000	24.5760000000000	23.7568000000000	23.8387200000000
908	24.4121600000000	24.6579200000000	23.6748800000000	23.7568000000000
909	24.2483200000000	24.4940800000000	23.8387200000000	23.5110400000000
910	24.2483200000000	24.4121600000000	23.9206400000000	23.1014400000000
911	24.3302400000000	24.4940800000000	23.6748800000000	23.4291200000000
912	24.4121600000000	24.4940800000000	23.7568000000000	23.1833600000000
913	24.2483200000000	24.2483200000000	23.9206400000000	23.2652800000000
914	24.0025600000000	24.4940800000000	24.4940800000000	23.3472000000000
915	24.6579200000000	24.3302400000000	24.1664000000000	23.4291200000000
916	24.5760000000000	24.4121600000000	24.1664000000000	22.6918400000000
917	24.1664000000000	24.3302400000000	24.0844800000000	22.8556800000000
918	23.9206400000000	24.4940800000000	23.9206400000000	23.1833600000000
919	24.1664000000000	24.2483200000000	23.6748800000000	23.2652800000000
920	24.2483200000000	24.5760000000000	23.8387200000000	23.5110400000000
921	24.2483200000000	24.4121600000000	23.8387200000000	23.3472000000000
922	24.1664000000000	24.3302400000000	23.5929600000000	23.3472000000000
923	24.4121600000000	24.3302400000000	23.6748800000000	23.5929600000000
924	24.6579200000000	24.2483200000000	23.1833600000000	23.6748800000000
925	24.2483200000000	24.4940800000000	23.2652800000000	23.5110400000000
926	24.0025600000000	24.3302400000000	23.3472000000000	23.5110400000000
927	24.3302400000000	24.2483200000000	23.2652800000000	23.8387200000000
928	24.4940800000000	24.0844800000000	23.6748800000000	23.5929600000000
929	24.4121600000000	24.3302400000000	23.6748800000000	23.7568000000000
930	24.2483200000000	24.1664000000000	23.3472000000000	23.6748800000000
931	24.2483200000000	24.3302400000000	23.3472000000000	23.5110400000000
932	24.1664000000000	24.4940800000000	23.5929600000000	23.7568000000000
933	24.3302400000000	24.4940800000000	23.4291200000000	23.5110400000000
934	24.0844800000000	24.3302400000000	23.5929600000000	23.5110400000000
935	24.1664000000000	24.4121600000000	23.5929600000000	23.4291200000000
936	24.6579200000000	24.5760000000000	23.2652800000000	23.5929600000000
937	24.5760000000000	24.8217600000000	23.3472000000000	23.5929600000000
938	24.3302400000000	24.7398400000000	23.5110400000000	23.5929600000000
939	24.2483200000000	24.8217600000000	23.3472000000000	23.5110400000000
940	24.1664000000000	24.6579200000000	23.4291200000000	23.6748800000000
941	24.3302400000000	24.7398400000000	23.2652800000000	24.0025600000000
942	24.4121600000000	24.4121600000000	23.1833600000000	23.7568000000000
943	23.9206400000000	24.4121600000000	23.5110400000000	23.5110400000000
944	24.0025600000000	24.3302400000000	23.4291200000000	23.1014400000000
945	24.0025600000000	24.2483200000000	23.4291200000000	23.6748800000000
946	24.0025600000000	24.3302400000000	23.4291200000000	23.5929600000000
947	24.0025600000000	23.9206400000000	23.5929600000000	23.1014400000000
948	24.1664000000000	23.9206400000000	23.4291200000000	22.9376000000000
949	24.0025600000000	24.0025600000000	23.5110400000000	23.0195200000000
950	24.0844800000000	24.0844800000000	23.0195200000000	22.8556800000000
951	24.0025600000000	23.9206400000000	20.8896000000000	22.7737600000000
952	24.0844800000000	24.4121600000000	19.9884800000000	22.8556800000000
953	24.2483200000000	24.2483200000000	19.7427200000000	23.2652800000000
954	24.2483200000000	24.3302400000000	19.6608000000000	23.5929600000000
955	24.2483200000000	24.2483200000000	19.6608000000000	23.1833600000000
956	24.2483200000000	24.3302400000000	19.9884800000000	23.1833600000000
957	24.3302400000000	24.6579200000000	20.0704000000000	23.7568000000000
958	24.0025600000000	24.4121600000000	19.9065600000000	23.9206400000000
959	24.0844800000000	24.2483200000000	19.9065600000000	23.6748800000000
960	24.4121600000000	24.0025600000000	20.4800000000000	23.5929600000000
961	24.3302400000000	24.0025600000000	22.8556800000000	23.1833600000000
962	23.9206400000000	23.9206400000000	24.0025600000000	23.5110400000000
963	23.9206400000000	24.0844800000000	23.9206400000000	23.1014400000000
964	23.8387200000000	24.0025600000000	24.1664000000000	22.6918400000000
965	23.9206400000000	24.4121600000000	24.2483200000000	22.7737600000000
966	23.6748800000000	24.1664000000000	24.0844800000000	22.7737600000000
967	23.8387200000000	24.1664000000000	24.0844800000000	22.7737600000000
968	24.1664000000000	24.5760000000000	24.0844800000000	22.8556800000000
969	24.1664000000000	24.4121600000000	24.1664000000000	22.9376000000000
970	23.6748800000000	24.7398400000000	23.9206400000000	22.7737600000000
971	23.7568000000000	24.4121600000000	23.8387200000000	23.2652800000000
972	23.9206400000000	24.4121600000000	23.6748800000000	22.8556800000000
973	24.4121600000000	24.4121600000000	23.7568000000000	23.1014400000000
974	24.1664000000000	24.2483200000000	23.5110400000000	24.0025600000000
975	24.0844800000000	23.9206400000000	23.3472000000000	23.9206400000000
976	24.2483200000000	23.8387200000000	23.3472000000000	23.8387200000000
977	24.2483200000000	23.9206400000000	23.2652800000000	23.5929600000000
978	24.3302400000000	23.8387200000000	23.2652800000000	23.7568000000000
979	24.2483200000000	23.8387200000000	23.2652800000000	23.6748800000000
980	24.4940800000000	23.6748800000000	23.5110400000000	23.8387200000000
981	24.5760000000000	24.3302400000000	23.5110400000000	23.9206400000000
982	24.5760000000000	24.1664000000000	23.3472000000000	24.0844800000000
983	24.1664000000000	24.1664000000000	23.3472000000000	23.9206400000000
984	24.4940800000000	24.4121600000000	23.5929600000000	23.4291200000000
985	24.4121600000000	24.4121600000000	23.8387200000000	23.5929600000000
986	24.3302400000000	24.5760000000000	23.9206400000000	23.4291200000000
987	24.4940800000000	24.4940800000000	23.8387200000000	23.0195200000000
988	24.3302400000000	24.4121600000000	23.5929600000000	22.7737600000000
989	24.1664000000000	24.6579200000000	23.6748800000000	22.8556800000000
990	24.2483200000000	24.8217600000000	23.8387200000000	23.1014400000000
991	24.2483200000000	24.3302400000000	23.8387200000000	22.9376000000000
992	24.3302400000000	24.3302400000000	23.9206400000000	22.9376000000000
993	24.0025600000000	24.4940800000000	23.8387200000000	23.1833600000000
994	23.8387200000000	24.5760000000000	23.5110400000000	23.1833600000000
995	23.9206400000000	24.4940800000000	23.2652800000000	22.7737600000000
996	24.0844800000000	24.5760000000000	23.1014400000000	23.0195200000000
997	23.7568000000000	24.4940800000000	22.9376000000000	23.5929600000000
998	23.5929600000000	24.5760000000000	23.5110400000000	23.5929600000000
999	23.8387200000000	24.6579200000000	23.5110400000000	23.6748800000000
1000	23.7568000000000	24.4940800000000	23.4291200000000	23.6748800000000

==> figs_data/data_uniform_throughput.txt <==
1	25.0675200000000	24.0844800000000	23.7568000000000	23.6748800000000
2	24.9856000000000	24.0025600000000	23.1014400000000	23.2652800000000
3	24.8217600000000	23.8387200000000	23.3472000000000	22.9376000000000
4	25.0675200000000	24.0025600000000	23.4291200000000	23.1833600000000
5	24.4121600000000	24.0025600000000	23.5110400000000	22.8556800000000
6	24.4940800000000	24.0025600000000	23.0195200000000	22.6099200000000
7	24.6579200000000	24.0025600000000	23.2652800000000	23.1833600000000
8	24.1664000000000	24.1664000000000	23.1014400000000	23.0195200000000
9	24.0025600000000	23.7568000000000	23.5110400000000	22.6918400000000
10	24.2483200000000	23.9206400000000	23.5110400000000	22.9376000000000
11	24.0844800000000	24.0844800000000	23.2652800000000	22.8556800000000
12	23.8387200000000	24.1664000000000	23.5929600000000	23.0195200000000
13	23.6748800000000	24.1664000000000	23.4291200000000	23.5110400000000
14	23.8387200000000	23.9206400000000	23.4291200000000	23.2652800000000
15	23.7568000000000	24.1664000000000	23.1833600000000	23.5929600000000
16	23.7568000000000	24.1664000000000	23.3472000000000	23.5929600000000
17	23.8387200000000	24.3302400000000	23.5110400000000	23.1833600000000
18	24.1664000000000	24.1664000000000	23.9206400000000	23.2652800000000
19	24.1664000000000	24.4121600000000	23.6748800000000	23.2652800000000
20	23.7568000000000	24.4940800000000	23.3472000000000	23.4291200000000
21	23.6748800000000	24.3302400000000	24.0844800000000	23.4291200000000
22	23.9206400000000	24.3302400000000	24.1664000000000	23.2652800000000
23	24.3302400000000	24.3302400000000	24.3302400000000	23.1014400000000
24	23.7568000000000	24.4121600000000	24.1664000000000	23.2652800000000
25	24.1664000000000	24.3302400000000	24.1664000000000	23.1833600000000
26	24.3302400000000	24.1664000000000	24.4121600000000	23.2652800000000
27	24.1664000000000	23.9206400000000	24.0844800000000	23.3472000000000
28	24.2483200000000	23.9206400000000	23.8387200000000	23.1833600000000
29	24.0844800000000	23.9206400000000	23.8387200000000	23.2652800000000
30	24.4940800000000	23.9206400000000	24.1664000000000	22.9376000000000
31	24.8217600000000	23.9206400000000	23.5110400000000	23.1833600000000
32	24.8217600000000	24.1664000000000	23.5110400000000	23.3472000000000
33	24.6579200000000	24.2483200000000	23.4291200000000	23.2652800000000
34	24.8217600000000	23.8387200000000	23.5929600000000	23.1014400000000
35	24.9036800000000	24.0025600000000	23.4291200000000	23.1833600000000
36	24.7398400000000	24.0025600000000	23.3472000000000	23.1014400000000
37	24.4121600000000	24.4121600000000	23.5110400000000	23.0195200000000
38	24.4940800000000	24.3302400000000	23.5929600000000	23.3472000000000
39	24.7398400000000	24.0844800000000	23.1833600000000	23.1833600000000
40	24.7398400000000	24.1664000000000	22.7737600000000	23.4291200000000
41	24.4940800000000	24.4121600000000	23.1014400000000	23.5929600000000
42	24.4121600000000	24.1664000000000	23.1014400000000	23.6748800000000
43	24.3302400000000	24.0025600000000	23.1833600000000	23.8387200000000
44	24.6579200000000	24.5760000000000	22.9376000000000	23.7568000000000
45	24.4121600000000	24.5760000000000	23.2652800000000	23.5929600000000
46	24.0844800000000	24.4940800000000	22.8556800000000	23.6748800000000
47	24.4121600000000	24.0844800000000	23.0195200000000	23.7568000000000
48	24.3302400000000	24.2483200000000	23.1014400000000	23.5929600000000
49	24.3302400000000	24.4121600000000	23.4291200000000	23.9206400000000
50	23.9206400000000	24.3302400000000	23.5929600000000	23.5929600000000
51	23.8387200000000	24.2483200000000	23.4291200000000	23.4291200000000
52	24.1664000000000	24.3302400000000	23.7568000000000	23.1833600000000
53	24.1664000000000	24.0844800000000	23.8387200000000	22.8556800000000
54	24.1664000000000	23.7568000000000	24.1664000000000	22.9376000000000
55	24.4940800000000	23.9206400000000	24.0844800000000	23.0195200000000
56	24.6579200000000	24.1664000000000	24.4121600000000	22.9376000000000
57	24.6579200000000	23.9206400000000	24.3302400000000	22.7737600000000
58	24.4121600000000	23.7568000000000	24.2483200000000	22.7737600000000
59	24.2483200000000	23.6748800000000	24.3302400000000	22.6918400000000
60	24.5760000000000	23.8387200000000	24.2483200000000	22.6099200000000
61	24.8217600000000	23.8387200000000	24.4121600000000	22.5280000000000
62	24.5760000000000	23.5110400000000	24.3302400000000	22.9376000000000
63	24.4940800000000	23.7568000000000	24.3302400000000	22.3641600000000
64	24.2483200000000	23.7568000000000	23.8387200000000	20.0704000000000
65	24.2483200000000	23.6748800000000	23.9206400000000	19.4969600000000
66	24.1664000000000	23.5110400000000	23.9206400000000	19.2512000000000
67	24.0844800000000	23.5929600000000	23.8387200000000	19.4969600000000
68	24.1664000000000	23.6748800000000	23.7568000000000	19.4150400000000
69	24.3302400000000	23.9206400000000	23.5929600000000	19.4969600000000
70	24.3302400000000	23.8387200000000	23.6748800000000	19.4969600000000
71	23.8387200000000	23.9206400000000	23.5929600000000	19.4969600000000
72	23.7568000000000	23.8387200000000	23.5110400000000	19.6608000000000
73	24.4940800000000	23.9206400000000	23.0195200000000	20.4800000000000
74	24.3302400000000	24.1664000000000	23.3472000000000	22.9376000000000
75	24.5760000000000	24.0025600000000	23.3472000000000	23.4291200000000
76	24.3302400000000	24.0844800000000	23.1833600000000	24.0025600000000
77	24.2483200000000	24.1664000000000	23.1833600000000	23.1833600000000
78	24.6579200000000	24.0025600000000	23.1833600000000	22.1184000000000
79	24.5760000000000	23.9206400000000	23.5929600000000	22.2003200000000
80	24.0025600000000	24.0025600000000	23.5929600000000	22.5280000000000
81	24.1664000000000	23.8387200000000	23.6748800000000	22.5280000000000
82	24.4940800000000	24.1664000000000	23.6748800000000	22.2003200000000
83	24.2483200000000	24.4940800000000	24.1664000000000	22.1184000000000
84	24.3302400000000	24.4121600000000	24.4121600000000	22.0364800000000
85	24.2483200000000	24.4940800000000	24.4121600000000	22.2822400000000
86	24.4940800000000	24.4940800000000	24.4121600000000	21.9545600000000
87	24.3302400000000	24.5760000000000	24.4121600000000	22.7737600000000
88	24.2483200000000	24.6579200000000	24.6579200000000	23.8387200000000
89	23.9206400000000	24.6579200000000	24.4121600000000	23.8387200000000
90	24.1664000000000	24.7398400000000	24.2483200000000	23.5929600000000
91	24.4940800000000	24.6579200000000	24.2483200000000	23.5110400000000
92	24.1664000000000	24.4940800000000	24.0844800000000	23.3472000000000
93	24.0025600000000	24.1664000000000	24.0025600000000	23.6748800000000
94	23.8387200000000	24.0025600000000	23.8387200000000	23.5929600000000
95	23.9206400000000	24.1664000000000	24.0844800000000	23.2652800000000
96	23.9206400000000	24.2483200000000	23.9206400000000	23.2652800000000
97	24.0025600000000	24.2483200000000	23.8387200000000	23.0195200000000
98	23.9206400000000	24.2483200000000	23.8387200000000	23.2652800000000
99	24.2483200000000	24.4121600000000	23.8387200000000	23.1833600000000
100	24.5760000000000	24.2483200000000	24.0844800000000	23.4291200000000
101	24.1664000000000	24.0025600000000	24.0844800000000	23.4291200000000
102	23.8387200000000	24.3302400000000	24.0025600000000	23.5929600000000
103	24.3302400000000	24.2483200000000	24.1664000000000	23.2652800000000
104	24.0844800000000	24.5760000000000	23.9206400000000	23.3472000000000
105	24.0025600000000	24.1664000000000	23.5929600000000	23.6748800000000
106	23.7568000000000	24.0844800000000	23.7568000000000	23.5929600000000
107	24.0025600000000	24.4121600000000	23.9206400000000	23.5929600000000
108	23.8387200000000	24.5760000000000	23.4291200000000	23.5110400000000
109	23.8387200000000	24.4121600000000	23.4291200000000	23.2652800000000
110	23.7568000000000	24.4121600000000	23.5110400000000	23.1833600000000
111	23.9206400000000	24.6579200000000	23.2652800000000	23.1833600000000
112	23.9206400000000	24.7398400000000	23.3472000000000	23.3472000000000
113	23.8387200000000	24.7398400000000	23.1833600000000	23.5929600000000
114	24.4121600000000	24.4121600000000	23.5929600000000	23.4291200000000
115	24.1664000000000	24.5760000000000	23.5110400000000	23.0195200000000
116	24.1664000000000	24.4940800000000	23.2652800000000	23.1014400000000
117	24.0844800000000	24.2483200000000	23.2652800000000	23.1014400000000
118	24.4940800000000	24.4121600000000	23.4291200000000	22.9376000000000
119	24.4121600000000	24.4121600000000	23.3472000000000	23.1014400000000
120	24.3302400000000	24.4121600000000	23.4291200000000	22.8556800000000
121	24.2483200000000	24.3302400000000	23.2652800000000	22.6918400000000
122	24.7398400000000	24.3302400000000	23.3472000000000	22.6099200000000
123	24.5760000000000	24.3302400000000	23.1833600000000	22.2822400000000
124	24.0844800000000	24.4121600000000	23.1833600000000	22.5280000000000
125	24.4121600000000	24.4121600000000	23.0195200000000	22.6099200000000
126	24.4940800000000	24.4121600000000	23.0195200000000	22.6099200000000
127	24.0844800000000	24.6579200000000	23.2652800000000	22.7737600000000
128	23.7568000000000	24.5760000000000	23.0195200000000	23.1014400000000
129	24.0025600000000	24.4940800000000	23.1014400000000	23.1014400000000
130	24.0025600000000	24.4121600000000	22.9376000000000	23.1014400000000
131	23.7568000000000	24.9036800000000	23.3472000000000	23.3472000000000
132	23.8387200000000	24.9036800000000	23.1833600000000	23.1833600000000
133	23.7568000000000	24.9036800000000	23.4291200000000	23.2652800000000
134	23.9206400000000	24.8217600000000	23.3472000000000	23.2652800000000
135	23.9206400000000	24.9036800000000	23.5929600000000	23.4291200000000
136	23.5929600000000	25.1494400000000	23.8387200000000	23.5110400000000
137	24.0025600000000	24.7398400000000	23.6748800000000	23.5929600000000
138	24.2483200000000	24.4940800000000	24.0025600000000	23.5929600000000
139	24.0844800000000	24.8217600000000	24.1664000000000	23.5110400000000
140	23.8387200000000	24.9036800000000	24.0844800000000	23.5929600000000
141	24.4940800000000	24.4940800000000	24.0844800000000	23.7568000000000
142	24.0844800000000	24.2483200000000	24.2483200000000	23.7568000000000
143	24.0844800000000	24.3302400000000	24.3302400000000	23.7568000000000
144	23.9206400000000	24.3302400000000	24.4121600000000	23.8387200000000
145	24.0844800000000	24.3302400000000	24.4121600000000	23.6748800000000
146	24.2483200000000	24.4121600000000	24.3302400000000	23.5110400000000
147	24.3302400000000	24.5760000000000	24.1664000000000	23.1014400000000
148	23.9206400000000	24.5760000000000	24.0025600000000	23.0195200000000
149	23.8387200000000	24.3302400000000	23.9206400000000	23.1833600000000
150	24.1664000000000	24.3302400000000	23.9206400000000	23.2652800000000
151	23.9206400000000	24.3302400000000	23.9206400000000	22.8556800000000
152	24.0025600000000	24.3302400000000	23.7568000000000	22.9376000000000
153	24.3302400000000	24.2483200000000	23.8387200000000	23.1014400000000
154	24.4121600000000	24.3302400000000	23.5110400000000	22.8556800000000
155	24.1664000000000	24.3302400000000	23.3472000000000	23.0195200000000
156	24.2483200000000	24.5760000000000	23.5110400000000	23.1833600000000
157	24.0844800000000	24.4940800000000	23.7568000000000	23.3472000000000
158	24.4121600000000	24.5760000000000	23.9206400000000	23.2652800000000
159	24.7398400000000	24.5760000000000	23.7568000000000	23.1833600000000
160	24.4121600000000	24.3302400000000	23.9206400000000	23.4291200000000
161	24.2483200000000	24.6579200000000	24.0025600000000	23.9206400000000
162	24.4940800000000	24.4121600000000	24.0025600000000	23.8387200000000
163	24.1664000000000	24.4940800000000	23.5929600000000	23.3472000000000
164	24.3302400000000	24.4121600000000	23.6748800000000	23.2652800000000
165	24.4121600000000	24.3302400000000	24.0844800000000	23.5110400000000
166	24.1664000000000	23.9206400000000	23.9206400000000	23.5110400000000
167	24.4121600000000	24.1664000000000	23.7568000000000	23.5929600000000
168	24.0025600000000	24.0025600000000	23.7568000000000	23.6748800000000
169	23.9206400000000	24.0844800000000	24.0025600000000	23.6748800000000
170	24.0025600000000	24.3302400000000	23.9206400000000	23.4291200000000
171	23.7568000000000	24.0025600000000	23.5929600000000	23.2652800000000
172	23.5110400000000	24.2483200000000	23.5929600000000	23.5110400000000
173	23.4291200000000	24.4121600000000	23.8387200000000	23.8387200000000
174	23.6748800000000	24.6579200000000	23.8387200000000	23.8387200000000
175	23.5929600000000	24.6579200000000	23.3472000000000	23.2652800000000
176	23.8387200000000	24.6579200000000	23.4291200000000	23.1833600000000
177	23.6748800000000	24.4121600000000	23.6748800000000	23.1014400000000
178	24.0844800000000	24.2483200000000	23.5110400000000	22.7737600000000
179	24.0844800000000	24.0844800000000	23.2652800000000	22.6099200000000
180	23.8387200000000	24.0025600000000	23.1014400000000	22.5280000000000
181	24.0844800000000	24.3302400000000	23.4291200000000	22.2822400000000
182	24.3302400000000	24.0844800000000	23.5929600000000	22.1184000000000
183	24.4121600000000	23.9206400000000	23.5110400000000	21.9545600000000
184	24.2483200000000	24.0025600000000	23.6748800000000	21.9545600000000
185	24.2483200000000	24.0844800000000	24.0844800000000	22.3641600000000
186	24.4940800000000	23.7568000000000	23.8387200000000	22.3641600000000
187	24.3302400000000	23.8387200000000	23.4291200000000	22.3641600000000
188	24.1664000000000	24.0025600000000	23.7568000000000	22.5280000000000
189	23.9206400000000	24.3302400000000	23.9206400000000	23.1014400000000
190	24.4121600000000	24.0844800000000	23.7568000000000	23.1014400000000
191	24.4940800000000	23.8387200000000	23.6748800000000	23.1833600000000
192	24.0844800000000	24.2483200000000	23.5110400000000	23.1833600000000
193	24.0844800000000	23.9206400000000	23.7568000000000	23.3472000000000
194	24.0025600000000	23.6748800000000	23.6748800000000	23.4291200000000
195	24.0025600000000	23.8387200000000	23.5110400000000	23.1833600000000
196	23.8387200000000	24.1664000000000	24.0025600000000	23.3472000000000
197	24.0844800000000	23.8387200000000	24.0025600000000	23.3472000000000
198	24.0844800000000	23.9206400000000	24.0025600000000	23.5110400000000
199	24.0025600000000	23.6748800000000	23.8387200000000	23.2652800000000
200	23.6748800000000	23.8387200000000	24.3302400000000	23.3472000000000
201	23.7568000000000	23.7568000000000	24.0844800000000	23.2652800000000
202	24.0844800000000	23.6748800000000	24.2483200000000	23.2652800000000
203	24.0844800000000	24.2483200000000	24.0844800000000	23.0195200000000
204	24.1664000000000	24.2483200000000	24.3302400000000	22.7737600000000
205	24.4121600000000	24.0025600000000	24.2483200000000	22.9376000000000
206	24.4121600000000	24.0025600000000	24.1664000000000	22.5280000000000
207	24.0025600000000	24.4121600000000	24.2483200000000	22.6099200000000
208	23.9206400000000	24.4940800000000	24.1664000000000	22.7737600000000
209	24.3302400000000	24.4940800000000	24.3302400000000	22.6918400000000
210	24.4940800000000	24.5760000000000	24.0844800000000	22.9376000000000
211	24.2483200000000	24.7398400000000	24.1664000000000	23.0195200000000
212	24.0844800000000	24.9856000000000	24.0025600000000	23.1833600000000
213	24.1664000000000	24.4121600000000	24.0025600000000	23.4291200000000
214	24.1664000000000	24.4121600000000	23.8387200000000	23.8387200000000
215	23.9206400000000	24.7398400000000	23.9206400000000	23.7568000000000
216	23.9206400000000	24.6579200000000	23.8387200000000	24.1664000000000
217	24.4121600000000	24.2483200000000	24.0025600000000	24.0844800000000
218	24.4940800000000	24.1664000000000	24.0025600000000	23.8387200000000
219	24.0025600000000	24.4121600000000	23.9206400000000	23.9206400000000
220	24.0025600000000	24.4940800000000	23.8387200000000	24.1664000000000
221	24.0844800000000	24.3302400000000	23.9206400000000	24.6579200000000
222	24.2483200000000	24.1664000000000	24.0844800000000	24.3302400000000
223	23.9206400000000	24.6579200000000	24.0844800000000	24.4940800000000
224	23.7568000000000	24.4940800000000	24.0844800000000	24.4940800000000
225	23.9206400000000	23.9206400000000	24.0025600000000	24.4940800000000
226	24.0844800000000	23.8387200000000	24.0025600000000	24.5760000000000
227	23.5929600000000	24.0844800000000	24.0844800000000	24.6579200000000
228	23.5929600000000	24.4940800000000	24.2483200000000	24.7398400000000
229	24.1664000000000	24.0025600000000	23.8387200000000	24.3302400000000
230	24.0025600000000	23.8387200000000	24.0025600000000	22.8556800000000
231	24.1664000000000	23.9206400000000	24.0025600000000	23.1014400000000
232	23.5929600000000	23.9206400000000	24.2483200000000	23.4291200000000
233	24.2483200000000	23.7568000000000	23.8387200000000	23.4291200000000
234	24.1664000000000	23.8387200000000	23.7568000000000	23.3472000000000
235	23.9206400000000	24.0844800000000	23.8387200000000	23.2652800000000
236	23.9206400000000	24.2483200000000	24.0844800000000	23.5110400000000
237	24.2483200000000	24.5760000000000	23.7568000000000	23.7568000000000
238	24.2483200000000	24.0025600000000	23.4291200000000	23.5929600000000
239	23.9206400000000	24.4121600000000	23.8387200000000	23.3472000000000
240	24.0025600000000	24.4940800000000	23.5110400000000	23.5110400000000
241	24.1664000000000	24.4121600000000	23.5929600000000	23.8387200000000
242	24.6579200000000	24.5760000000000	23.2652800000000	23.5929600000000
243	24.0025600000000	24.5760000000000	23.7568000000000	23.5110400000000
244	24.2483200000000	24.4940800000000	23.3472000000000	23.7568000000000
245	24.3302400000000	24.4940800000000	23.4291200000000	23.5929600000000
246	24.0844800000000	24.4940800000000	23.1014400000000	23.5110400000000
247	24.0025600000000	24.1664000000000	23.1833600000000	23.5929600000000
248	24.1664000000000	24.4940800000000	23.5929600000000	24.1664000000000
249	24.1664000000000	24.4121600000000	23.3472000000000	24.3302400000000
250	23.9206400000000	24.2483200000000	23.7568000000000	24.0844800000000
251	23.5929600000000	24.2483200000000	23.7568000000000	23.8387200000000
252	23.5110400000000	24.1664000000000	23.8387200000000	24.0025600000000
253	24.0025600000000	24.0844800000000	23.8387200000000	24.0844800000000
254	23.7568000000000	24.1664000000000	24.3302400000000	24.1664000000000
255	23.6748800000000	24.2483200000000	24.2483200000000	24.4940800000000
256	23.5929600000000	24.1664000000000	24.2483200000000	24.2483200000000
257	23.5929600000000	24.2483200000000	24.3302400000000	24.2483200000000
258	23.5929600000000	24.3302400000000	24.2483200000000	23.6748800000000
259	23.5929600000000	24.2483200000000	24.4121600000000	23.5929600000000
260	23.9206400000000	24.3302400000000	24.0025600000000	23.7568000000000
261	23.6748800000000	24.4940800000000	24.0025600000000	23.8387200000000
262	23.7568000000000	24.3302400000000	24.2483200000000	23.8387200000000
263	23.7568000000000	24.1664000000000	23.7568000000000	23.6748800000000
264	23.8387200000000	24.0844800000000	23.6748800000000	23.5110400000000
265	24.0025600000000	24.0025600000000	23.6748800000000	23.4291200000000
266	23.9206400000000	24.2483200000000	23.6748800000000	23.5110400000000
267	23.9206400000000	23.9206400000000	23.7568000000000	23.4291200000000
268	23.9206400000000	23.8387200000000	23.1833600000000	23.7568000000000
269	23.9206400000000	23.9206400000000	23.2652800000000	23.5929600000000
270	24.1664000000000	24.0844800000000	23.7568000000000	23.3472000000000
271	24.4940800000000	23.7568000000000	23.6748800000000	23.1833600000000
272	24.4121600000000	23.7568000000000	23.0195200000000	23.0195200000000
273	24.2483200000000	23.6748800000000	23.2652800000000	23.1014400000000
274	24.5760000000000	24.2483200000000	23.3472000000000	22.7737600000000
275	24.4940800000000	24.0025600000000	23.3472000000000	22.2822400000000
276	24.6579200000000	23.6748800000000	23.6748800000000	22.2822400000000
277	24.6579200000000	24.0025600000000	23.5110400000000	22.3641600000000
278	24.8217600000000	24.1664000000000	23.5929600000000	22.2003200000000
279	24.7398400000000	24.1664000000000	23.6748800000000	22.3641600000000
280	24.5760000000000	23.9206400000000	23.6748800000000	22.4460800000000
281	24.4121600000000	24.0844800000000	23.5929600000000	22.4460800000000
282	24.4121600000000	24.0844800000000	23.9206400000000	22.6918400000000
283	24.4121600000000	24.4121600000000	24.1664000000000	22.8556800000000
284	24.4940800000000	24.1664000000000	24.0025600000000	23.1833600000000
285	24.3302400000000	24.4940800000000	23.9206400000000	23.3472000000000
286	24.2483200000000	24.6579200000000	24.0025600000000	23.5110400000000
287	24.4121600000000	24.4940800000000	23.9206400000000	23.5110400000000
288	24.1664000000000	24.4121600000000	24.3302400000000	23.5929600000000
289	24.1664000000000	24.1664000000000	24.0844800000000	23.5929600000000
290	24.0844800000000	24.3302400000000	24.0025600000000	23.5110400000000
291	24.4121600000000	24.5760000000000	23.8387200000000	23.5929600000000
292	24.4940800000000	24.2483200000000	23.8387200000000	23.4291200000000
293	24.4940800000000	24.0844800000000	23.5929600000000	23.1833600000000
294	24.2483200000000	24.4121600000000	23.9206400000000	23.1833600000000
295	24.7398400000000	24.3302400000000	24.0844800000000	23.7568000000000
296	24.7398400000000	24.2483200000000	23.5110400000000	23.5929600000000
297	24.2483200000000	24.2483200000000	23.5110400000000	23.4291200000000
298	24.2483200000000	24.3302400000000	23.5929600000000	23.5110400000000
299	24.6579200000000	24.4940800000000	23.5110400000000	23.5929600000000
300	24.5760000000000	24.4121600000000	23.2652800000000	23.8387200000000
301	24.1664000000000	24.0844800000000	23.5110400000000	24.0025600000000
302	24.0844800000000	24.4121600000000	23.6748800000000	24.0844800000000
303	24.0025600000000	24.3302400000000	23.6748800000000	24.2483200000000
304	24.2483200000000	24.1664000000000	23.1014400000000	24.0025600000000
305	24.0025600000000	23.7568000000000	23.0195200000000	23.4291200000000
306	23.8387200000000	23.5929600000000	23.1014400000000	23.4291200000000
307	24.1664000000000	23.6748800000000	23.4291200000000	23.4291200000000
308	24.0844800000000	23.5110400000000	22.8556800000000	23.1833600000000
309	23.9206400000000	23.5929600000000	23.1833600000000	23.0195200000000
310	24.0844800000000	23.7568000000000	23.3472000000000	22.8556800000000
311	24.2483200000000	24.0025600000000	23.1833600000000	22.6918400000000
312	24.0844800000000	23.8387200000000	23.1014400000000	22.4460800000000
313	24.0844800000000	23.7568000000000	23.2652800000000	22.3641600000000
314	24.0844800000000	23.5929600000000	23.5929600000000	22.4460800000000
315	23.7568000000000	24.1664000000000	23.6748800000000	22.6918400000000
316	24.0025600000000	24.4121600000000	23.9206400000000	22.9376000000000
317	24.0025600000000	24.0844800000000	23.4291200000000	23.0195200000000
318	24.0844800000000	24.0844800000000	23.8387200000000	23.1014400000000
319	23.8387200000000	24.0844800000000	23.7568000000000	23.0195200000000
320	23.8387200000000	23.9206400000000	23.5929600000000	23.1833600000000
321	23.7568000000000	23.6748800000000	24.1664000000000	23.4291200000000
322	24.0025600000000	24.0025600000000	24.3302400000000	23.5929600000000
323	24.0025600000000	23.8387200000000	24.2483200000000	23.5929600000000
324	23.9206400000000	23.7568000000000	24.3302400000000	23.6748800000000
325	24.0025600000000	23.7568000000000	24.4121600000000	23.9206400000000
326	24.0025600000000	23.5110400000000	24.3302400000000	23.7568000000000
327	24.3302400000000	24.1664000000000	24.8217600000000	23.8387200000000
328	24.2483200000000	23.9206400000000	24.6579200000000	23.9206400000000
329	24.4940800000000	23.8387200000000	24.1664000000000	24.0844800000000
330	24.3302400000000	23.6748800000000	23.8387200000000	24.2483200000000
331	24.1664000000000	23.6748800000000	23.8387200000000	24.0844800000000
332	24.0844800000000	23.6748800000000	23.7568000000000	24.0025600000000
333	24.3302400000000	23.6748800000000	23.5929600000000	24.0844800000000
334	24.0844800000000	23.7568000000000	23.5929600000000	24.2483200000000
335	24.3302400000000	23.5929600000000	23.4291200000000	23.8387200000000
336	24.4121600000000	23.9206400000000	23.6748800000000	23.9206400000000
337	24.3302400000000	23.5110400000000	23.7568000000000	23.7568000000000
338	24.1664000000000	23.5929600000000	23.3472000000000	23.6748800000000
339	24.0844800000000	23.5929600000000	23.4291200000000	23.5929600000000
340	24.1664000000000	24.0844800000000	23.5110400000000	23.7568000000000
341	24.6579200000000	24.3302400000000	23.6748800000000	23.7568000000000
342	24.5760000000000	23.9206400000000	23.5929600000000	23.7568000000000
343	24.1664000000000	24.0844800000000	23.9206400000000	23.9206400000000
344	24.2483200000000	24.0844800000000	23.8387200000000	23.7568000000000
345	24.4940800000000	24.1664000000000	23.9206400000000	23.7568000000000
346	24.1664000000000	24.1664000000000	23.8387200000000	23.7568000000000
347	23.9206400000000	24.3302400000000	23.5110400000000	23.8387200000000
348	24.2483200000000	24.4940800000000	23.5929600000000	24.1664000000000
349	24.2483200000000	24.6579200000000	23.5110400000000	24.0844800000000
350	23.9206400000000	24.3302400000000	23.6748800000000	23.5929600000000
351	23.7568000000000	24.0844800000000	23.3472000000000	24.0025600000000
352	23.9206400000000	24.3302400000000	23.7568000000000	24.1664000000000
353	24.2483200000000	24.4940800000000	23.5110400000000	23.9206400000000
354	23.8387200000000	24.5760000000000	23.5929600000000	23.8387200000000
355	23.5929600000000	24.6579200000000	23.7568000000000	23.8387200000000
356	23.9206400000000	24.4940800000000	23.4291200000000	23.8387200000000
357	24.0025600000000	24.6579200000000	23.7568000000000	23.8387200000000
358	23.9206400000000	24.8217600000000	24.0025600000000	23.5929600000000
359	23.9206400000000	24.6579200000000	24.0025600000000	23.8387200000000
360	24.0844800000000	24.5760000000000	24.0025600000000	23.9206400000000
361	24.1664000000000	24.8217600000000	23.7568000000000	23.2652800000000
362	24.3302400000000	24.8217600000000	23.4291200000000	23.2652800000000
363	23.9206400000000	24.8217600000000	23.4291200000000	23.3472000000000
364	24.2483200000000	24.8217600000000	23.6748800000000	23.6748800000000
365	24.2483200000000	24.8217600000000	23.8387200000000	23.5110400000000
366	24.4121600000000	24.9856000000000	23.6748800000000	23.3472000000000
367	24.4121600000000	24.8217600000000	23.5110400000000	23.4291200000000
368	24.4121600000000	24.9856000000000	23.4291200000000	23.5110400000000
369	24.4121600000000	24.8217600000000	23.6748800000000	23.3472000000000
370	24.2483200000000	24.9856000000000	23.5929600000000	23.3472000000000
371	24.1664000000000	25.0675200000000	24.0844800000000	23.5110400000000
372	23.9206400000000	24.9856000000000	24.0025600000000	23.4291200000000
373	24.3302400000000	24.9036800000000	24.0025600000000	23.5110400000000
374	24.4121600000000	25.0675200000000	23.7568000000000	23.1833600000000
375	24.3302400000000	24.9036800000000	23.5110400000000	23.5110400000000
376	24.3302400000000	24.4121600000000	23.6748800000000	23.6748800000000
377	24.4121600000000	24.4121600000000	23.8387200000000	23.6748800000000
378	24.3302400000000	24.1664000000000	23.5929600000000	23.5929600000000
379	24.4121600000000	24.2483200000000	23.5929600000000	23.4291200000000
380	24.8217600000000	24.4940800000000	23.6748800000000	23.4291200000000
381	24.8217600000000	24.0844800000000	23.3472000000000	23.5110400000000
382	25.0675200000000	24.2483200000000	23.5110400000000	23.5110400000000
383	24.9856000000000	24.2483200000000	23.5110400000000	23.2652800000000
384	24.8217600000000	23.9206400000000	23.6748800000000	23.3472000000000
385	25.0675200000000	24.3302400000000	23.7568000000000	23.1014400000000
386	24.8217600000000	24.5760000000000	23.7568000000000	23.0195200000000
387	24.7398400000000	24.4940800000000	23.5929600000000	23.1833600000000
388	24.4940800000000	24.4121600000000	23.5110400000000	23.4291200000000
389	24.4940800000000	24.4940800000000	23.1833600000000	23.5929600000000
390	24.4940800000000	24.4940800000000	23.2652800000000	23.6748800000000
391	24.4940800000000	24.8217600000000	23.6748800000000	23.5110400000000
392	23.9206400000000	24.7398400000000	23.5110400000000	23.6748800000000
393	23.9206400000000	24.8217600000000	23.5929600000000	23.8387200000000
394	24.0844800000000	25.2313600000000	23.2652800000000	23.5929600000000
395	24.0025600000000	24.4940800000000	23.1014400000000	23.5110400000000
396	24.0025600000000	24.4940800000000	23.5110400000000	23.4291200000000
397	23.9206400000000	24.5760000000000	23.5110400000000	23.4291200000000
398	24.3302400000000	24.9036800000000	23.8387200000000	23.1833600000000
399	24.2483200000000	24.9036800000000	24.0025600000000	23.1014400000000
400	24.1664000000000	24.4940800000000	24.2483200000000	22.9376000000000
401	23.8387200000000	24.3302400000000	24.0025600000000	23.1833600000000
402	24.1664000000000	24.5760000000000	24.1664000000000	22.9376000000000
403	24.2483200000000	24.4940800000000	23.9206400000000	22.7737600000000
404	24.1664000000000	24.1664000000000	24.3302400000000	23.0195200000000
405	24.0025600000000	24.6579200000000	24.1664000000000	23.3472000000000
406	23.9206400000000	24.9856000000000	23.8387200000000	23.5110400000000
407	23.8387200000000	24.7398400000000	24.0025600000000	23.1833600000000
408	23.9206400000000	24.4940800000000	24.1664000000000	23.1833600000000
409	23.9206400000000	24.5760000000000	23.9206400000000	23.3472000000000
410	23.8387200000000	24.6579200000000	23.6748800000000	23.5929600000000
411	24.0844800000000	24.5760000000000	23.7568000000000	23.3472000000000
412	24.2483200000000	24.2483200000000	23.6748800000000	23.4291200000000
413	24.1664000000000	24.2483200000000	23.8387200000000	23.6748800000000
414	24.1664000000000	24.4940800000000	23.7568000000000	23.6748800000000
415	23.8387200000000	24.1664000000000	23.6748800000000	23.5110400000000
416	24.0844800000000	23.8387200000000	23.8387200000000	23.4291200000000
417	24.4121600000000	24.0025600000000	23.6748800000000	23.5110400000000
418	24.2483200000000	24.1664000000000	23.5929600000000	23.4291200000000
419	23.9206400000000	23.8387200000000	23.5110400000000	23.3472000000000
420	23.9206400000000	23.7568000000000	23.4291200000000	23.5929600000000
421	23.9206400000000	23.8387200000000	23.4291200000000	23.7568000000000
422	23.7568000000000	24.0025600000000	23.5110400000000	23.7568000000000
423	24.0025600000000	23.8387200000000	23.2652800000000	23.6748800000000
424	23.7568000000000	23.5110400000000	23.0195200000000	23.6748800000000
425	24.0844800000000	23.7568000000000	23.3472000000000	23.5110400000000
426	23.9206400000000	24.0025600000000	23.6748800000000	23.4291200000000
427	23.6748800000000	23.8387200000000	23.8387200000000	23.4291200000000
428	23.5929600000000	23.6748800000000	23.6748800000000	23.5110400000000
429	24.1664000000000	23.8387200000000	24.1664000000000	23.9206400000000
430	24.1664000000000	24.0844800000000	24.1664000000000	23.2652800000000
431	24.1664000000000	24.0025600000000	24.2483200000000	23.1833600000000
432	23.9206400000000	23.7568000000000	24.2483200000000	23.3472000000000
433	23.6748800000000	23.9206400000000	24.6579200000000	23.1833600000000
434	24.1664000000000	24.0025600000000	24.7398400000000	23.0195200000000
435	24.1664000000000	24.2483200000000	24.4121600000000	23.2652800000000
436	24.2483200000000	23.6748800000000	21.7088000000000	23.6748800000000
437	24.3302400000000	23.8387200000000	21.2172800000000	23.4291200000000
438	24.3302400000000	23.8387200000000	21.3811200000000	23.1833600000000
439	24.0025600000000	24.2483200000000	20.9715200000000	22.7737600000000
440	24.3302400000000	24.0025600000000	20.8896000000000	23.2652800000000
441	24.3302400000000	24.0025600000000	20.8076800000000	23.1014400000000
442	24.3302400000000	24.4940800000000	20.8896000000000	22.8556800000000
443	24.3302400000000	24.7398400000000	20.6438400000000	22.8556800000000
444	24.4121600000000	24.6579200000000	20.9715200000000	23.1014400000000
445	24.4121600000000	24.4121600000000	20.7257600000000	23.4291200000000
446	24.4121600000000	24.8217600000000	23.0195200000000	23.2652800000000
447	24.5760000000000	24.9856000000000	23.5929600000000	23.5110400000000
448	24.5760000000000	24.9036800000000	23.4291200000000	23.7568000000000
449	24.7398400000000	24.6579200000000	23.5929600000000	24.0025600000000
450	24.2483200000000	24.6579200000000	23.7568000000000	24.0025600000000
451	24.1664000000000	24.6579200000000	23.8387200000000	24.2483200000000
452	24.4940800000000	24.6579200000000	23.8387200000000	24.2483200000000
453	24.4940800000000	24.1664000000000	23.6748800000000	24.3302400000000
454	24.4121600000000	24.3302400000000	23.1833600000000	24.2483200000000
455	24.4121600000000	24.1664000000000	23.7568000000000	24.0025600000000
456	24.0844800000000	24.4121600000000	23.8387200000000	23.5110400000000
457	24.0844800000000	24.3302400000000	23.9206400000000	23.5929600000000
458	24.0844800000000	24.2483200000000	23.5929600000000	23.4291200000000
459	23.5929600000000	24.4121600000000	23.4291200000000	23.1014400000000
460	23.8387200000000	24.4121600000000	23.3472000000000	23.0195200000000
461	24.2483200000000	24.4940800000000	23.3472000000000	23.1014400000000
462	24.0025600000000	24.2483200000000	23.1014400000000	23.2652800000000
463	23.9206400000000	24.7398400000000	23.3472000000000	23.1833600000000
464	23.9206400000000	24.7398400000000	23.5929600000000	23.1833600000000
465	23.6748800000000	24.8217600000000	23.5929600000000	23.0195200000000
466	24.0025600000000	24.5760000000000	23.2652800000000	23.4291200000000
467	23.9206400000000	24.2483200000000	22.9376000000000	23.7568000000000
468	24.0025600000000	24.3302400000000	23.1833600000000	23.8387200000000
469	24.0844800000000	24.1664000000000	23.4291200000000	23.9206400000000
470	24.0844800000000	24.4121600000000	23.4291200000000	23.8387200000000
471	23.8387200000000	24.0025600000000	23.3472000000000	23.8387200000000
472	24.3302400000000	24.0025600000000	23.5110400000000	24.1664000000000
473	24.0844800000000	23.7568000000000	23.6748800000000	24.2483200000000
474	23.8387200000000	24.0844800000000	23.5929600000000	24.0025600000000
475	24.0844800000000	24.0844800000000	23.4291200000000	24.0025600000000
476	24.0025600000000	24.0844800000000	23.7568000000000	23.9206400000000
477	24.0844800000000	24.2483200000000	23.9206400000000	23.5110400000000
478	23.6748800000000	24.4940800000000	24.0844800000000	23.2652800000000
479	24.0025600000000	24.2483200000000	23.7568000000000	23.3472000000000
480	24.2483200000000	23.8387200000000	23.5110400000000	23.2652800000000
481	24.0025600000000	24.1664000000000	23.6748800000000	23.2652800000000
482	23.5929600000000	24.2483200000000	23.7568000000000	22.5280000000000
483	24.2483200000000	24.0844800000000	23.3472000000000	22.6918400000000
484	24.3302400000000	23.8387200000000	23.3472000000000	22.8556800000000
485	24.2483200000000	24.1664000000000	23.5110400000000	23.3472000000000
486	24.4121600000000	24.0844800000000	23.7568000000000	23.3472000000000
487	24.1664000000000	24.1664000000000	23.5929600000000	23.1833600000000
488	24.7398400000000	23.8387200000000	23.5110400000000	23.4291200000000
489	24.7398400000000	24.3302400000000	23.6748800000000	23.4291200000000
490	24.4940800000000	24.6579200000000	24.1664000000000	23.5110400000000
491	24.6579200000000	24.6579200000000	23.8387200000000	23.2652800000000
492	24.9856000000000	24.6579200000000	23.8387200000000	23.5110400000000
493	24.6579200000000	24.4940800000000	24.1664000000000	23.1833600000000
494	24.6579200000000	24.3302400000000	24.1664000000000	23.1833600000000
495	24.7398400000000	24.3302400000000	24.1664000000000	22.5280000000000
496	24.5760000000000	24.0844800000000	24.0844800000000	23.0195200000000
497	24.9856000000000	24.1664000000000	24.2483200000000	23.0195200000000
498	24.8217600000000	24.4940800000000	24.3302400000000	23.1014400000000
499	24.5760000000000	24.1664000000000	24.5760000000000	22.8556800000000
500	24.5760000000000	24.0025600000000	24.5760000000000	22.6099200000000
501	24.9036800000000	24.0025600000000	24.4121600000000	22.6099200000000
502	24.6579200000000	23.9206400000000	24.2483200000000	22.9376000000000
503	24.3302400000000	24.1664000000000	24.3302400000000	23.1833600000000
504	24.6579200000000	24.2483200000000	24.1664000000000	23.1833600000000
505	24.6579200000000	24.2483200000000	24.1664000000000	23.2652800000000
506	24.7398400000000	24.4940800000000	24.0025600000000	22.7737600000000
507	24.1664000000000	24.4940800000000	24.0844800000000	22.9376000000000
508	24.2483200000000	24.3302400000000	24.0025600000000	22.8556800000000
509	24.4940800000000	24.2483200000000	23.5929600000000	23.1833600000000
510	24.1664000000000	24.4940800000000	23.3472000000000	23.3472000000000
511	23.8387200000000	24.8217600000000	23.5110400000000	23.1833600000000
512	24.1664000000000	24.7398400000000	23.8387200000000	22.9376000000000
513	24.4940800000000	24.9856000000000	23.4291200000000	23.1014400000000
514	23.9206400000000	24.8217600000000	23.5929600000000	23.1833600000000
515	23.9206400000000	24.5760000000000	23.5929600000000	23.1833600000000
516	24.0844800000000	24.5760000000000	23.7568000000000	23.2652800000000
517	24.2483200000000	24.5760000000000	23.7568000000000	23.3472000000000
518	24.1664000000000	24.8217600000000	23.3472000000000	23.3472000000000
519	23.8387200000000	24.6579200000000	23.5110400000000	23.0195200000000
520	24.1664000000000	24.4940800000000	23.7568000000000	23.1014400000000
521	24.1664000000000	24.2483200000000	24.1664000000000	23.3472000000000
522	24.0025600000000	24.3302400000000	24.0025600000000	23.5929600000000
523	24.0025600000000	24.3302400000000	24.2483200000000	23.5929600000000
524	24.0025600000000	24.3302400000000	24.4121600000000	23.5929600000000
525	24.0025600000000	24.2483200000000	24.3302400000000	23.6748800000000
526	23.8387200000000	24.1664000000000	24.1664000000000	23.5110400000000
527	24.0025600000000	24.0844800000000	24.0844800000000	22.8556800000000
528	23.6748800000000	24.0025600000000	24.4940800000000	23.0195200000000
529	23.9206400000000	24.0025600000000	24.6579200000000	22.9376000000000
530	23.9206400000000	24.0844800000000	24.6579200000000	23.1833600000000
531	24.3302400000000	24.0025600000000	24.0025600000000	22.8556800000000
532	23.8387200000000	23.9206400000000	23.9206400000000	22.6918400000000
533	23.8387200000000	24.0844800000000	24.1664000000000	22.3641600000000
534	24.0025600000000	23.9206400000000	23.9206400000000	22.2003200000000
535	24.3302400000000	23.9206400000000	23.9206400000000	22.2003200000000
536	24.3302400000000	24.2483200000000	23.5929600000000	22.2822400000000
537	24.0844800000000	24.1664000000000	23.4291200000000	23.1833600000000
538	24.7398400000000	23.7568000000000	23.4291200000000	23.1833600000000
539	24.5760000000000	24.0025600000000	23.5110400000000	23.4291200000000
540	24.4940800000000	24.0025600000000	23.1833600000000	23.1014400000000
541	24.0844800000000	24.0844800000000	23.2652800000000	23.6748800000000
542	24.7398400000000	24.1664000000000	23.3472000000000	23.5929600000000
543	24.6579200000000	23.7568000000000	23.1014400000000	23.6748800000000
544	24.5760000000000	24.0844800000000	23.2652800000000	23.5929600000000
545	24.2483200000000	24.0844800000000	23.3472000000000	23.9206400000000
546	24.2483200000000	24.0844800000000	23.4291200000000	24.0025600000000
547	24.3302400000000	24.1664000000000	23.5929600000000	23.4291200000000
548	24.0844800000000	24.4121600000000	23.6748800000000	23.3472000000000
549	24.4121600000000	24.5760000000000	23.4291200000000	23.3472000000000
550	24.4121600000000	24.3302400000000	23.5110400000000	23.4291200000000
551	24.4121600000000	24.1664000000000	23.9206400000000	22.8556800000000
552	24.1664000000000	24.1664000000000	23.8387200000000	22.9376000000000
553	24.3302400000000	24.5760000000000	23.9206400000000	22.8556800000000
554	24.7398400000000	24.4121600000000	23.9206400000000	23.1014400000000
555	24.7398400000000	24.1664000000000	23.8387200000000	22.7737600000000
556	24.9036800000000	24.0025600000000	24.2483200000000	22.8556800000000
557	24.9036800000000	23.9206400000000	24.2483200000000	23.1833600000000
558	24.8217600000000	24.1664000000000	24.3302400000000	22.8556800000000
559	24.6579200000000	24.0025600000000	24.3302400000000	22.9376000000000
560	24.9036800000000	24.0844800000000	24.4121600000000	22.8556800000000
561	24.9856000000000	24.1664000000000	24.1664000000000	23.3472000000000
562	24.9856000000000	24.0844800000000	24.1664000000000	23.1014400000000
563	25.1494400000000	24.0025600000000	24.0844800000000	23.1833600000000
564	24.9036800000000	24.1664000000000	24.0025600000000	22.8556800000000
565	24.9856000000000	24.4940800000000	24.4121600000000	22.9376000000000
566	24.7398400000000	24.4121600000000	24.0844800000000	22.8556800000000
567	24.8217600000000	24.9036800000000	23.8387200000000	22.7737600000000
568	25.0675200000000	24.3302400000000	23.6748800000000	23.0195200000000
569	25.0675200000000	24.3302400000000	23.8387200000000	23.1833600000000
570	24.9036800000000	24.4121600000000	23.9206400000000	23.1833600000000
571	24.8217600000000	24.6579200000000	23.9206400000000	23.1014400000000
572	24.8217600000000	24.4940800000000	23.9206400000000	23.3472000000000
573	24.6579200000000	24.2483200000000	24.6579200000000	23.1833600000000
574	24.6579200000000	24.4940800000000	24.9856000000000	23.5110400000000
575	24.3302400000000	24.4121600000000	24.2483200000000	23.4291200000000
576	24.2483200000000	24.4940800000000	24.3302400000000	23.3472000000000
577	24.3302400000000	24.2483200000000	24.5760000000000	23.1014400000000
578	24.1664000000000	24.2483200000000	24.8217600000000	23.1833600000000
579	23.9206400000000	24.2483200000000	24.5760000000000	22.9376000000000
580	23.8387200000000	24.2483200000000	24.3302400000000	23.0195200000000
581	24.0844800000000	24.0844800000000	24.5760000000000	22.8556800000000
582	24.0844800000000	24.1664000000000	24.4121600000000	22.8556800000000
583	23.7568000000000	24.3302400000000	23.7568000000000	23.1014400000000
584	23.5929600000000	24.1664000000000	23.5929600000000	23.2652800000000
585	24.1664000000000	23.9206400000000	24.2483200000000	23.2652800000000
586	24.4121600000000	23.8387200000000	24.3302400000000	23.5110400000000
587	24.0844800000000	23.6748800000000	24.1664000000000	23.5110400000000
588	24.1664000000000	24.0025600000000	23.9206400000000	23.2652800000000
589	24.4940800000000	24.2483200000000	24.0844800000000	23.1833600000000
590	24.4940800000000	23.9206400000000	24.3302400000000	23.2652800000000
591	24.0844800000000	23.7568000000000	24.0025600000000	23.5110400000000
592	24.0025600000000	24.0844800000000	24.3302400000000	23.3472000000000
593	24.5760000000000	24.0025600000000	24.3302400000000	23.5929600000000
594	24.4121600000000	23.9206400000000	24.3302400000000	23.0195200000000
595	24.2483200000000	23.9206400000000	23.8387200000000	23.0195200000000
596	24.1664000000000	23.9206400000000	23.7568000000000	22.8556800000000
597	24.4121600000000	23.9206400000000	23.8387200000000	23.1014400000000
598	24.4121600000000	24.0025600000000	24.0025600000000	23.4291200000000
599	24.2483200000000	23.8387200000000	23.9206400000000	23.5110400000000
600	24.3302400000000	24.1664000000000	23.5929600000000	23.3472000000000
601	24.4940800000000	24.2483200000000	23.6748800000000	23.5110400000000
602	24.5760000000000	24.0844800000000	23.5929600000000	23.4291200000000
603	24.1664000000000	24.0025600000000	23.6748800000000	23.1014400000000
604	24.5760000000000	24.0025600000000	23.5110400000000	23.1833600000000
605	24.4940800000000	24.1664000000000	23.7568000000000	23.1014400000000
606	24.4121600000000	24.3302400000000	23.9206400000000	23.0195200000000
607	24.4121600000000	24.4121600000000	23.9206400000000	23.0195200000000
608	24.3302400000000	24.1664000000000	23.5929600000000	22.7737600000000
609	24.1664000000000	24.1664000000000	23.6748800000000	22.6099200000000
610	24.0844800000000	24.0025600000000	23.8387200000000	22.8556800000000
611	24.3302400000000	24.3302400000000	24.1664000000000	22.5280000000000
612	24.4940800000000	24.2483200000000	24.0025600000000	22.6918400000000
613	24.5760000000000	24.2483200000000	23.8387200000000	22.6918400000000
614	24.1664000000000	24.1664000000000	24.0025600000000	23.2652800000000
615	24.0844800000000	24.2483200000000	23.9206400000000	23.2652800000000
616	24.3302400000000	24.2483200000000	24.0025600000000	23.2652800000000
617	24.3302400000000	24.3302400000000	23.8387200000000	23.2652800000000
618	24.0025600000000	24.1664000000000	24.0844800000000	23.5110400000000
619	24.2483200000000	24.0844800000000	24.4121600000000	23.6748800000000
620	24.4940800000000	24.1664000000000	24.4940800000000	23.5929600000000
621	24.2483200000000	24.1664000000000	24.4121600000000	23.6748800000000
622	23.9206400000000	23.9206400000000	24.4940800000000	23.6748800000000
623	23.7568000000000	23.8387200000000	24.4940800000000	23.9206400000000
624	23.9206400000000	23.9206400000000	24.4121600000000	23.5929600000000
625	24.3302400000000	24.0025600000000	24.1664000000000	23.6748800000000
626	24.1664000000000	23.6748800000000	24.0025600000000	23.6748800000000
627	24.0844800000000	23.5929600000000	24.2483200000000	23.8387200000000
628	24.4121600000000	23.8387200000000	23.8387200000000	23.5110400000000
629	24.4940800000000	23.8387200000000	23.5929600000000	23.5110400000000
630	24.2483200000000	24.0844800000000	23.4291200000000	23.2652800000000
631	24.2483200000000	23.5110400000000	23.4291200000000	23.3472000000000
632	24.4121600000000	23.7568000000000	23.4291200000000	23.5110400000000
633	24.6579200000000	24.0844800000000	23.5929600000000	23.1833600000000
634	24.5760000000000	24.0025600000000	23.5110400000000	23.2652800000000
635	24.0025600000000	23.7568000000000	23.7568000000000	23.1014400000000
636	24.0025600000000	23.9206400000000	23.7568000000000	23.1833600000000
637	24.2483200000000	23.9206400000000	23.5929600000000	23.0195200000000
638	23.8387200000000	23.8387200000000	23.9206400000000	23.3472000000000
639	23.7568000000000	24.0025600000000	23.8387200000000	23.5110400000000
640	23.8387200000000	23.8387200000000	23.6748800000000	23.5110400000000
641	24.0844800000000	24.0844800000000	23.4291200000000	23.4291200000000
642	24.0025600000000	24.2483200000000	23.4291200000000	23.3472000000000
643	23.6748800000000	24.0844800000000	23.4291200000000	23.5110400000000
644	23.9206400000000	24.1664000000000	23.4291200000000	23.4291200000000
645	24.2483200000000	24.3302400000000	23.6748800000000	23.5929600000000
646	24.1664000000000	24.3302400000000	23.6748800000000	23.1833600000000
647	23.9206400000000	24.5760000000000	23.9206400000000	23.2652800000000
648	23.9206400000000	24.4121600000000	24.0025600000000	23.1014400000000
649	23.9206400000000	24.2483200000000	24.0844800000000	23.0195200000000
650	24.0844800000000	24.4121600000000	24.1664000000000	23.3472000000000
651	23.8387200000000	24.3302400000000	24.2483200000000	23.2652800000000
652	23.9206400000000	24.1664000000000	24.4940800000000	23.3472000000000
653	23.8387200000000	24.1664000000000	24.1664000000000	23.2652800000000
654	23.8387200000000	24.3302400000000	24.1664000000000	23.2652800000000
655	23.6748800000000	24.3302400000000	23.9206400000000	23.3472000000000
656	24.0025600000000	24.4121600000000	23.9206400000000	23.5929600000000
657	24.0844800000000	24.0844800000000	23.6748800000000	23.5110400000000
658	24.4940800000000	24.7398400000000	23.3472000000000	23.6748800000000
659	24.3302400000000	24.5760000000000	23.1833600000000	23.5929600000000
660	24.0844800000000	24.3302400000000	23.4291200000000	23.3472000000000
661	24.3302400000000	24.4940800000000	23.5110400000000	23.5110400000000
662	24.0844800000000	24.4940800000000	23.2652800000000	23.3472000000000
663	24.3302400000000	24.6579200000000	23.4291200000000	23.2652800000000
664	24.5760000000000	24.4121600000000	23.4291200000000	23.3472000000000
665	24.4940800000000	24.4940800000000	23.5110400000000	23.1833600000000
666	24.1664000000000	24.4940800000000	23.5110400000000	23.4291200000000
667	23.8387200000000	24.4121600000000	23.2652800000000	23.5110400000000
668	23.5929600000000	24.1664000000000	23.5110400000000	23.5110400000000
669	23.7568000000000	24.1664000000000	23.6748800000000	23.5110400000000
670	24.0844800000000	24.0844800000000	23.7568000000000	23.5929600000000
671	23.6748800000000	24.3302400000000	23.7568000000000	23.5929600000000
672	23.9206400000000	24.2483200000000	23.8387200000000	23.5929600000000
673	23.9206400000000	23.9206400000000	23.8387200000000	23.8387200000000
674	23.7568000000000	23.9206400000000	24.0844800000000	23.8387200000000
675	24.0025600000000	23.8387200000000	23.7568000000000	23.9206400000000
676	23.7568000000000	23.7568000000000	23.7568000000000	23.5929600000000
677	24.0025600000000	23.9206400000000	24.0844800000000	23.5110400000000
678	24.0844800000000	24.0025600000000	24.1664000000000	23.6748800000000
679	24.3302400000000	24.1664000000000	24.0844800000000	23.5110400000000
680	24.0025600000000	24.3302400000000	23.9206400000000	23.5110400000000
681	24.0025600000000	24.2483200000000	23.9206400000000	23.8387200000000
682	24.0025600000000	24.5760000000000	23.7568000000000	23.9206400000000
683	24.0844800000000	24.7398400000000	23.8387200000000	23.7568000000000
684	23.7568000000000	24.7398400000000	23.6748800000000	23.7568000000000
685	23.5929600000000	24.6579200000000	24.0844800000000	23.9206400000000
686	23.9206400000000	24.7398400000000	24.0025600000000	24.0844800000000
687	24.0844800000000	24.8217600000000	24.0844800000000	24.0025600000000
688	24.1664000000000	24.6579200000000	23.5929600000000	23.6748800000000
689	23.8387200000000	24.7398400000000	23.5929600000000	23.8387200000000
690	23.7568000000000	24.6579200000000	23.5110400000000	23.7568000000000
691	24.1664000000000	24.5760000000000	23.4291200000000	23.2652800000000
692	24.3302400000000	24.4940800000000	23.5929600000000	23.3472000000000
693	24.2483200000000	24.4121600000000	23.3472000000000	23.2652800000000
694	24.5760000000000	24.5760000000000	23.2652800000000	23.2652800000000
695	24.8217600000000	24.6579200000000	23.5929600000000	23.1014400000000
696	24.6579200000000	24.7398400000000	23.4291200000000	23.1833600000000
697	24.5760000000000	24.4121600000000	23.5110400000000	23.1833600000000
698	24.5760000000000	24.4121600000000	23.8387200000000	23.1833600000000
699	24.8217600000000	24.2483200000000	23.9206400000000	23.5110400000000
700	25.0675200000000	24.3302400000000	24.0025600000000	23.5110400000000
701	24.9036800000000	24.0025600000000	24.0025600000000	23.5929600000000
702	24.5760000000000	23.8387200000000	23.8387200000000	23.4291200000000
703	24.7398400000000	23.8387200000000	24.0844800000000	23.7568000000000
704	24.5760000000000	23.7568000000000	24.0844800000000	23.8387200000000
705	24.6579200000000	23.6748800000000	23.4291200000000	23.7568000000000
706	24.6579200000000	23.8387200000000	23.7568000000000	23.6748800000000
707	24.6579200000000	24.1664000000000	23.5110400000000	23.9206400000000
708	24.5760000000000	24.1664000000000	23.8387200000000	24.0844800000000
709	24.4121600000000	24.3302400000000	23.5929600000000	23.5110400000000
710	24.4940800000000	24.4121600000000	23.3472000000000	23.5110400000000
711	24.4121600000000	24.6579200000000	23.1833600000000	23.6748800000000
712	24.4940800000000	24.4121600000000	23.6748800000000	23.7568000000000
713	24.6579200000000	24.4940800000000	23.8387200000000	23.7568000000000
714	24.5760000000000	24.4121600000000	23.7568000000000	23.5110400000000
715	24.3302400000000	24.5760000000000	23.8387200000000	23.6748800000000
716	24.4121600000000	24.2483200000000	23.9206400000000	24.0025600000000
717	24.3302400000000	24.0844800000000	24.0025600000000	23.8387200000000
718	24.6579200000000	24.1664000000000	23.6748800000000	23.5929600000000
719	24.6579200000000	23.9206400000000	23.6748800000000	23.7568000000000
720	24.4940800000000	23.7568000000000	24.0844800000000	23.9206400000000
721	24.2483200000000	23.5929600000000	24.3302400000000	23.8387200000000
722	24.2483200000000	24.1664000000000	24.4121600000000	23.7568000000000
723	24.0025600000000	23.9206400000000	24.1664000000000	23.4291200000000
724	24.1664000000000	24.0025600000000	24.3302400000000	23.3472000000000
725	24.1664000000000	24.0844800000000	24.3302400000000	23.5110400000000
726	23.8387200000000	24.1664000000000	24.1664000000000	23.2652800000000
727	23.7568000000000	24.1664000000000	24.4940800000000	23.1014400000000
728	23.5110400000000	24.0844800000000	24.5760000000000	23.1833600000000
729	23.7568000000000	24.1664000000000	24.6579200000000	23.2652800000000
730	23.4291200000000	24.4940800000000	24.5760000000000	23.3472000000000
731	23.6748800000000	24.6579200000000	24.6579200000000	23.1014400000000
732	23.7568000000000	24.3302400000000	24.3302400000000	23.2652800000000
733	24.0025600000000	24.7398400000000	24.1664000000000	23.6748800000000
734	23.8387200000000	24.4121600000000	24.0025600000000	23.9206400000000
735	23.5110400000000	24.3302400000000	24.4121600000000	23.6748800000000
736	23.9206400000000	24.2483200000000	24.2483200000000	23.6748800000000
737	23.9206400000000	24.4121600000000	23.5929600000000	24.0025600000000
738	23.8387200000000	24.3302400000000	23.5110400000000	24.0844800000000
739	23.7568000000000	24.4121600000000	23.6748800000000	24.1664000000000
740	23.9206400000000	24.2483200000000	23.8387200000000	23.9206400000000
741	24.1664000000000	24.1664000000000	23.4291200000000	24.0025600000000
742	24.0844800000000	24.0025600000000	23.3472000000000	23.7568000000000
743	23.7568000000000	23.7568000000000	23.5110400000000	23.4291200000000
744	23.9206400000000	23.9206400000000	23.7568000000000	23.3472000000000
745	24.3302400000000	24.1664000000000	23.5110400000000	23.5929600000000
746	24.3302400000000	24.1664000000000	23.6748800000000	23.6748800000000
747	24.4940800000000	24.1664000000000	23.9206400000000	23.5110400000000
748	24.4940800000000	24.2483200000000	24.1664000000000	23.1014400000000
749	24.5760000000000	23.8387200000000	24.2483200000000	23.0195200000000
750	24.4121600000000	23.7568000000000	23.7568000000000	23.4291200000000
751	24.2483200000000	23.7568000000000	24.0025600000000	23.3472000000000
752	24.1664000000000	24.0844800000000	23.9206400000000	23.8387200000000
753	24.3302400000000	24.0844800000000	24.0025600000000	24.0844800000000
754	24.2483200000000	23.9206400000000	23.8387200000000	24.0025600000000
755	24.1664000000000	23.5929600000000	23.7568000000000	24.7398400000000
756	24.0844800000000	23.5929600000000	24.0025600000000	24.9036800000000
757	24.0844800000000	23.5110400000000	24.2483200000000	25.2313600000000
758	24.3302400000000	23.3472000000000	24.0844800000000	25.6409600000000
759	24.0844800000000	23.8387200000000	23.8387200000000	25.8048000000000
760	24.3302400000000	23.9206400000000	24.2483200000000	25.4771200000000
761	24.5760000000000	24.0844800000000	24.3302400000000	25.7228800000000
762	24.6579200000000	23.9206400000000	24.1664000000000	25.2313600000000
763	24.4940800000000	23.9206400000000	24.0844800000000	25.1494400000000
764	24.4940800000000	24.3302400000000	23.9206400000000	25.3132800000000
765	24.5760000000000	24.3302400000000	24.0844800000000	24.3302400000000
766	24.7398400000000	24.4121600000000	23.8387200000000	23.9206400000000
767	24.4940800000000	24.2483200000000	23.5110400000000	23.5110400000000
768	24.2483200000000	24.4940800000000	23.5110400000000	23.5110400000000
769	24.4121600000000	24.4121600000000	23.4291200000000	23.7568000000000
770	24.4940800000000	24.2483200000000	23.5110400000000	23.5929600000000
771	24.0844800000000	24.0844800000000	23.5110400000000	23.5929600000000
772	24.1664000000000	24.2483200000000	23.4291200000000	23.5929600000000
773	24.1664000000000	24.3302400000000	23.5110400000000	23.5110400000000
774	24.5760000000000	24.0844800000000	23.6748800000000	23.4291200000000
775	24.2483200000000	24.4121600000000	23.5929600000000	23.5110400000000
776	24.0025600000000	24.1664000000000	23.8387200000000	23.6748800000000
777	24.3302400000000	24.3302400000000	23.5929600000000	23.5110400000000
778	24.4940800000000	24.1664000000000	23.5929600000000	23.4291200000000
779	24.2483200000000	24.1664000000000	23.9206400000000	23.1014400000000
780	24.1664000000000	24.1664000000000	23.6748800000000	23.0195200000000
781	24.3302400000000	24.2483200000000	23.3472000000000	22.9376000000000
782	24.4940800000000	24.2483200000000	23.6748800000000	23.5110400000000
783	24.4940800000000	24.0025600000000	23.9206400000000	23.4291200000000
784	24.1664000000000	24.0844800000000	23.8387200000000	23.4291200000000
785	24.4940800000000	23.7568000000000	23.8387200000000	23.1833600000000
786	24.6579200000000	24.0025600000000	23.6748800000000	23.2652800000000
787	24.6579200000000	24.0844800000000	23.9206400000000	23.4291200000000
788	24.3302400000000	24.0844800000000	23.8387200000000	23.5929600000000
789	24.2483200000000	24.0844800000000	23.6748800000000	23.3472000000000
790	24.3302400000000	24.3302400000000	23.9206400000000	23.5110400000000
791	24.4940800000000	24.0844800000000	24.4121600000000	23.5929600000000
792	24.4121600000000	24.0025600000000	24.2483200000000	23.1014400000000
793	24.4121600000000	24.4121600000000	24.1664000000000	23.1014400000000
794	24.5760000000000	24.2483200000000	24.1664000000000	23.1014400000000
795	24.4940800000000	24.3302400000000	24.4121600000000	23.3472000000000
796	24.4121600000000	24.3302400000000	24.0025600000000	23.4291200000000
797	24.2483200000000	24.1664000000000	24.0844800000000	23.3472000000000
798	24.6579200000000	24.0844800000000	24.0844800000000	23.3472000000000
799	24.9036800000000	24.0844800000000	24.4121600000000	23.7568000000000
800	24.5760000000000	23.9206400000000	24.0025600000000	23.7568000000000
801	24.3302400000000	24.1664000000000	23.6748800000000	23.7568000000000
802	24.3302400000000	24.1664000000000	23.9206400000000	23.5929600000000
803	24.3302400000000	24.0844800000000	23.7568000000000	23.7568000000000
804	23.7568000000000	24.5760000000000	23.7568000000000	23.5929600000000
805	23.7568000000000	24.2483200000000	23.4291200000000	23.6748800000000
806	24.0844800000000	24.1664000000000	23.9206400000000	23.7568000000000
807	24.0844800000000	24.2483200000000	24.0844800000000	23.6748800000000
808	23.8387200000000	24.5760000000000	23.7568000000000	23.5110400000000
809	23.7568000000000	24.5760000000000	23.4291200000000	23.2652800000000
810	24.3302400000000	24.4121600000000	23.6748800000000	23.1833600000000
811	24.1664000000000	24.6579200000000	23.9206400000000	22.9376000000000
812	24.0844800000000	24.4940800000000	23.5110400000000	22.9376000000000
813	23.9206400000000	24.3302400000000	23.4291200000000	22.7737600000000
814	24.1664000000000	24.0844800000000	23.5110400000000	23.0195200000000
815	24.1664000000000	24.4121600000000	23.4291200000000	22.8556800000000
816	24.0844800000000	24.6579200000000	23.3472000000000	22.5280000000000
817	24.0844800000000	24.6579200000000	23.5110400000000	22.6099200000000
818	24.0844800000000	24.1664000000000	24.0844800000000	22.5280000000000
819	24.3302400000000	24.1664000000000	23.9206400000000	22.3641600000000
820	23.7568000000000	24.5760000000000	24.0025600000000	22.2822400000000
821	23.9206400000000	24.2483200000000	23.9206400000000	22.7737600000000
822	23.8387200000000	24.3302400000000	24.2483200000000	22.9376000000000
823	24.2483200000000	24.4121600000000	24.4940800000000	23.0195200000000
824	24.4121600000000	24.4940800000000	24.4940800000000	22.8556800000000
825	24.1664000000000	24.2483200000000	24.5760000000000	23.1833600000000
826	23.8387200000000	24.0844800000000	24.6579200000000	22.9376000000000
827	24.1664000000000	24.0844800000000	24.2483200000000	23.1014400000000
828	24.0844800000000	24.5760000000000	24.0025600000000	23.1014400000000
829	23.6748800000000	24.3302400000000	24.0025600000000	23.5110400000000
830	24.1664000000000	23.9206400000000	24.1664000000000	23.5929600000000
831	24.3302400000000	24.2483200000000	23.8387200000000	23.4291200000000
832	24.1664000000000	24.0025600000000	23.8387200000000	23.5929600000000
833	23.9206400000000	23.9206400000000	23.9206400000000	23.5929600000000
834	23.7568000000000	23.6748800000000	23.8387200000000	23.5929600000000
835	24.0025600000000	23.9206400000000	23.9206400000000	23.2652800000000
836	24.1664000000000	23.9206400000000	23.7568000000000	23.5929600000000
837	23.9206400000000	23.8387200000000	24.0025600000000	23.9206400000000
838	24.0025600000000	23.5929600000000	24.0025600000000	24.0844800000000
839	24.0844800000000	23.8387200000000	24.2483200000000	24.0844800000000
840	23.8387200000000	24.1664000000000	23.9206400000000	24.4940800000000
841	23.9206400000000	23.6748800000000	24.0025600000000	24.4121600000000
842	24.0844800000000	24.0025600000000	23.9206400000000	24.3302400000000
843	24.0844800000000	24.0025600000000	23.6748800000000	24.2483200000000
844	24.4940800000000	24.3302400000000	23.7568000000000	24.4121600000000
845	24.4121600000000	24.3302400000000	23.9206400000000	24.4940800000000
846	24.2483200000000	24.3302400000000	24.0025600000000	24.2483200000000
847	24.2483200000000	24.3302400000000	23.8387200000000	23.8387200000000
848	24.2483200000000	24.3302400000000	24.0025600000000	23.9206400000000
849	24.4121600000000	24.4121600000000	23.8387200000000	23.6748800000000
850	24.4940800000000	24.2483200000000	23.8387200000000	23.4291200000000
851	24.2483200000000	24.3302400000000	24.0844800000000	23.4291200000000
852	24.4121600000000	24.3302400000000	24.2483200000000	23.3472000000000
853	24.6579200000000	24.2483200000000	24.3302400000000	23.2652800000000
854	24.0844800000000	24.2483200000000	24.2483200000000	23.2652800000000
855	24.0844800000000	24.1664000000000	24.0844800000000	23.1833600000000
856	24.4121600000000	24.2483200000000	23.9206400000000	23.3472000000000
857	24.4121600000000	24.4121600000000	24.6579200000000	23.4291200000000
858	24.1664000000000	24.4121600000000	24.7398400000000	23.3472000000000
859	24.0844800000000	24.1664000000000	24.8217600000000	23.4291200000000
860	24.2483200000000	24.1664000000000	24.9036800000000	23.3472000000000
861	24.2483200000000	24.4121600000000	24.9036800000000	23.3472000000000
862	23.9206400000000	24.0844800000000	24.7398400000000	23.2652800000000
863	23.6748800000000	24.1664000000000	24.6579200000000	23.2652800000000
864	24.2483200000000	24.2483200000000	24.9856000000000	23.2652800000000
865	24.2483200000000	24.1664000000000	24.8217600000000	23.4291200000000
866	24.0844800000000	24.1664000000000	25.0675200000000	23.3472000000000
867	24.0025600000000	23.9206400000000	24.5760000000000	23.5110400000000
868	24.4940800000000	24.2483200000000	24.4121600000000	23.5110400000000
869	24.5760000000000	24.6579200000000	24.2483200000000	23.3472000000000
870	24.3302400000000	24.2483200000000	24.1664000000000	23.1014400000000
871	24.4121600000000	24.0844800000000	24.0025600000000	22.9376000000000
872	24.9036800000000	24.4121600000000	24.0844800000000	22.9376000000000
873	24.8217600000000	24.4940800000000	24.2483200000000	23.0195200000000
874	24.4940800000000	24.3302400000000	24.0844800000000	22.9376000000000
875	24.5760000000000	24.3302400000000	24.2483200000000	22.6918400000000
876	24.5760000000000	24.1664000000000	24.0844800000000	22.8556800000000
877	24.4940800000000	24.2483200000000	24.0025600000000	22.5280000000000
878	24.2483200000000	24.0025600000000	24.0844800000000	22.5280000000000
879	24.4121600000000	24.0025600000000	24.3302400000000	22.3641600000000
880	24.4940800000000	24.4940800000000	24.0844800000000	22.6099200000000
881	24.2483200000000	24.3302400000000	24.3302400000000	22.5280000000000
882	23.9206400000000	24.3302400000000	24.0025600000000	22.6918400000000
883	24.1664000000000	24.3302400000000	23.8387200000000	22.6099200000000
884	24.3302400000000	24.1664000000000	23.7568000000000	22.6099200000000
885	24.2483200000000	24.0844800000000	23.7568000000000	23.1014400000000
886	24.0844800000000	24.1664000000000	23.9206400000000	23.0195200000000
887	24.2483200000000	24.4121600000000	23.6748800000000	23.1833600000000
888	24.5760000000000	24.0025600000000	23.6748800000000	23.0195200000000
889	24.3302400000000	23.8387200000000	23.9206400000000	23.2652800000000
890	24.2483200000000	23.6748800000000	23.9206400000000	23.4291200000000
891	24.8217600000000	24.0025600000000	23.6748800000000	23.4291200000000
892	24.4940800000000	23.6748800000000	23.9206400000000	23.1833600000000
893	24.4121600000000	23.6748800000000	24.0025600000000	23.5110400000000
894	24.4940800000000	23.6748800000000	23.6748800000000	23.3472000000000
895	24.5760000000000	24.0025600000000	23.5110400000000	22.9376000000000
896	24.6579200000000	24.0025600000000	23.4291200000000	23.0195200000000
897	24.5760000000000	23.8387200000000	23.8387200000000	22.7737600000000
898	24.4121600000000	24.2483200000000	23.6748800000000	23.1833600000000
899	24.4940800000000	24.1664000000000	23.3472000000000	23.1833600000000
900	24.5760000000000	24.4121600000000	23.8387200000000	23.1014400000000
901	24.1664000000000	24.0844800000000	23.9206400000000	23.4291200000000
902	24.6579200000000	24.3302400000000	24.0025600000000	23.6748800000000
903	24.4940800000000	24.1664000000000	23.9206400000000	23.2652800000000
904	24.5760000000000	24.4121600000000	24.2483200000000	23.4291200000000
905	24.3302400000000	24.0844800000000	24.1664000000000	23.7568000000000
906	24.2483200000000	24.0025600000000	24.4121600000000	23.7568000000000
907	24.3302400000000	23.8387200000000	23.9206400000000	23.8387200000000
908	24.1664000000000	23.8387200000000	24.0025600000000	23.3472000000000
909	24.0844800000000	24.0844800000000	24.2483200000000	23.5110400000000
910	24.2483200000000	23.5929600000000	24.0025600000000	23.1014400000000
911	24.0844800000000	23.7568000000000	23.8387200000000	22.6099200000000
912	23.9206400000000	24.0025600000000	23.7568000000000	22.5280000000000
913	24.1664000000000	24.1664000000000	23.5929600000000	22.7737600000000
914	23.7568000000000	23.8387200000000	23.8387200000000	23.0195200000000
915	24.0025600000000	23.8387200000000	24.1664000000000	22.7737600000000
916	24.3302400000000	23.9206400000000	23.8387200000000	22.6099200000000
917	24.3302400000000	23.9206400000000	24.4121600000000	22.6099200000000
918	24.1664000000000	24.0025600000000	24.3302400000000	23.1833600000000
919	24.4940800000000	23.8387200000000	24.0844800000000	22.9376000000000
920	24.2483200000000	23.9206400000000	24.0025600000000	23.3472000000000
921	24.3302400000000	23.9206400000000	24.2483200000000	23.5929600000000
922	24.4121600000000	23.6748800000000	24.1664000000000	23.5929600000000
923	24.4121600000000	23.7568000000000	24.6579200000000	23.9206400000000
924	24.6579200000000	24.0025600000000	24.0844800000000	23.5929600000000
925	24.4940800000000	23.9206400000000	23.8387200000000	23.6748800000000
926	24.0025600000000	23.8387200000000	23.6748800000000	23.5110400000000
927	24.0025600000000	23.9206400000000	23.5110400000000	23.7568000000000
928	24.3302400000000	24.0025600000000	23.7568000000000	23.4291200000000
929	24.0844800000000	23.7568000000000	23.7568000000000	23.4291200000000
930	23.9206400000000	23.9206400000000	23.8387200000000	23.1833600000000
931	24.0025600000000	24.0844800000000	23.9206400000000	22.9376000000000
932	23.9206400000000	23.8387200000000	24.0025600000000	23.0195200000000
933	24.0025600000000	23.6748800000000	23.5929600000000	22.6099200000000
934	23.8387200000000	23.5929600000000	24.0025600000000	22.6918400000000
935	23.5929600000000	24.0025600000000	23.9206400000000	22.6099200000000
936	24.3302400000000	24.0025600000000	24.0025600000000	22.8556800000000
937	24.2483200000000	24.0025600000000	23.8387200000000	22.6099200000000
938	24.0025600000000	23.4291200000000	23.9206400000000	22.6099200000000
939	24.0025600000000	23.6748800000000	23.9206400000000	22.6099200000000
940	24.1664000000000	23.7568000000000	23.9206400000000	22.9376000000000
941	24.3302400000000	23.5110400000000	23.6748800000000	23.4291200000000
942	24.4121600000000	24.0025600000000	23.7568000000000	23.4291200000000
943	24.1664000000000	23.7568000000000	23.9206400000000	23.1833600000000
944	24.2483200000000	23.5929600000000	23.8387200000000	23.3472000000000
945	24.5760000000000	23.7568000000000	23.7568000000000	23.3472000000000
946	24.4940800000000	23.3472000000000	23.6748800000000	23.5110400000000
947	24.5760000000000	23.4291200000000	23.6748800000000	23.5110400000000
948	24.5760000000000	23.6748800000000	23.6748800000000	23.5110400000000
949	24.4121600000000	23.6748800000000	23.5929600000000	23.5929600000000
950	24.4121600000000	23.8387200000000	23.5110400000000	23.4291200000000
951	24.5760000000000	23.6748800000000	23.5110400000000	22.6918400000000
952	24.5760000000000	23.4291200000000	23.4291200000000	22.4460800000000
953	24.2483200000000	23.7568000000000	23.7568000000000	22.5280000000000
954	24.2483200000000	23.7568000000000	23.6748800000000	22.6099200000000
955	24.4121600000000	23.7568000000000	23.9206400000000	22.4460800000000
956	24.2483200000000	24.0025600000000	24.0844800000000	22.3641600000000
957	23.9206400000000	24.0844800000000	23.9206400000000	22.5280000000000
958	24.0025600000000	24.4121600000000	23.8387200000000	22.5280000000000
959	24.1664000000000	24.2483200000000	24.0025600000000	22.6099200000000
960	24.4121600000000	24.0025600000000	23.8387200000000	22.6918400000000
961	23.9206400000000	24.3302400000000	23.8387200000000	23.2652800000000
962	24.0844800000000	24.4940800000000	24.0025600000000	23.4291200000000
963	24.4940800000000	24.1664000000000	23.5110400000000	23.6748800000000
964	24.2483200000000	24.3302400000000	23.2652800000000	23.6748800000000
965	24.0844800000000	23.9206400000000	23.2652800000000	23.7568000000000
966	23.8387200000000	24.2483200000000	23.2652800000000	23.8387200000000
967	24.2483200000000	24.0844800000000	23.5929600000000	23.8387200000000
968	24.4121600000000	23.7568000000000	23.5110400000000	23.7568000000000
969	24.2483200000000	23.8387200000000	23.1014400000000	23.8387200000000
970	24.0844800000000	23.8387200000000	23.3472000000000	23.8387200000000
971	24.3302400000000	24.0025600000000	23.3472000000000	23.5929600000000
972	24.2483200000000	23.5929600000000	23.4291200000000	23.6748800000000
973	24.2483200000000	23.8387200000000	23.2652800000000	23.5110400000000
974	24.2483200000000	23.7568000000000	23.5929600000000	23.1833600000000
975	24.3302400000000	24.1664000000000	23.6748800000000	23.1833600000000
976	24.5760000000000	24.0025600000000	23.6748800000000	23.1833600000000
977	24.4940800000000	23.9206400000000	23.6748800000000	23.0195200000000
978	24.4121600000000	24.0844800000000	23.3472000000000	22.9376000000000
979	24.5760000000000	24.2483200000000	23.7568000000000	22.6099200000000
980	24.6579200000000	24.1664000000000	23.6748800000000	22.6918400000000
981	24.3302400000000	23.8387200000000	23.6748800000000	23.0195200000000
982	24.1664000000000	24.0844800000000	23.5929600000000	22.7737600000000
983	24.2483200000000	24.4121600000000	24.0844800000000	22.8556800000000
984	24.4940800000000	24.4940800000000	24.0025600000000	22.9376000000000
985	24.1664000000000	24.1664000000000	24.0025600000000	23.1014400000000
986	24.1664000000000	24.2483200000000	23.8387200000000	22.9376000000000
987	24.1664000000000	24.3302400000000	23.6748800000000	23.0195200000000
988	24.0025600000000	24.4940800000000	24.1664000000000	23.1014400000000
989	24.0025600000000	24.2483200000000	23.7568000000000	23.4291200000000
990	23.7568000000000	24.3302400000000	23.7568000000000	23.4291200000000
991	24.0844800000000	24.4121600000000	23.8387200000000	23.3472000000000
992	24.1664000000000	24.4121600000000	23.9206400000000	23.7568000000000
993	24.2483200000000	24.3302400000000	23.4291200000000	23.8387200000000
994	24.0844800000000	24.4121600000000	23.4291200000000	23.8387200000000
995	24.8217600000000	24.1664000000000	23.4291200000000	23.8387200000000
996	24.5760000000000	24.1664000000000	23.9206400000000	24.0844800000000
997	24.4940800000000	24.2483200000000	23.6748800000000	23.9206400000000
998	24.7398400000000	24.0844800000000	23.4291200000000	24.0025600000000
999	24.9036800000000	24.3302400000000	23.5929600000000	24.0025600000000
1000	24.9036800000000	24.0844800000000	23.9206400000000	23.7568000000000
